Three Ways to Solve Partial Differential Equations with Neural Networks -- A Review

Neural networks are increasingly used to construct numerical solution methods for partial differential equations. In this expository review, we introduce and contrast three important recent approaches attractive in their simplicity and their suitability for high-dimensional problems: physics-informed neural networks, methods based on the Feynman-Kac formula and methods based on the solution of backward stochastic differential equations. The article is accompanied by a suite of expository software in the form of Jupyter notebooks in which each basic methodology is explained step by step, allowing for a quick assimilation and experimentation. An extensive bibliography summarizes the state of the art.

==> heat_dim_100_exp.csv <==
Iter,Loss,L1_rel,L2_rel,Linf_rel,L1_abs,L2_abs,Linf_abs,Time,Stepsize
0,55443.5,0.945325,0.9453263,0.9544644,220.57811,220.59932,235.22469,3.391188621520996,0.0999977
1000,21927.201,0.61565244,0.61575174,0.6462081,143.62306,143.6292,150.92593,7.29992151260376,0.09772147
2000,6878.3623,0.33015573,0.33021626,0.35062698,77.02316,77.03076,82.3356,11.185055255889893,0.095497064
3000,2081.2407,0.13518651,0.13526046,0.15696013,31.538643,31.553719,36.927994,15.059541940689087,0.09332328
4000,1154.6719,0.03250833,0.032752447,0.060210053,7.587326,7.6469536,14.941071,18.945589065551758,0.09119899
5000,1067.2039,0.0039682332,0.0049190456,0.03112472,0.9285962,1.1540854,7.723572,22.836323261260986,0.08912304
6000,1086.9954,0.003733189,0.0046295393,0.026729668,0.8719454,1.082233,5.883728,26.736772775650024,0.08709436
7000,1076.2147,0.0031753683,0.0040085,0.028508844,0.7419223,0.93777865,6.27536,30.65127444267273,0.08511184
8000,1041.5566,0.003131393,0.003935535,0.02693236,0.730538,0.9185028,6.5894623,34.57217526435852,0.08317446
9000,1055.8315,0.0035599517,0.0044507384,0.029992314,0.83291644,1.0437974,7.442566,38.501378536224365,0.08128118
10000,1057.7106,0.0030091624,0.0037928543,0.024505107,0.70237875,0.88566947,5.6167755,42.44343113899231,0.079431
11000,1059.543,0.0034818838,0.0043531186,0.02754887,0.8137512,1.0188167,6.8362274,46.40377974510193,0.07762293
12000,1070.0687,0.0029981867,0.0037752627,0.02852049,0.6991863,0.87979907,6.2779236,50.37176299095154,0.07585601
13000,1068.4629,0.0031525022,0.0039921873,0.025846664,0.7374614,0.93651474,6.174118,54.35306906700134,0.07412931
14000,1074.3806,0.0029229585,0.0036757847,0.025828086,0.6824627,0.8588029,5.685272,58.33941388130188,0.07244193
15000,1070.0546,0.002993245,0.0037703107,0.023726916,0.69837856,0.87965,5.222763,62.33679485321045,0.07079295
16000,1060.8239,0.0028600094,0.0035965971,0.025364125,0.6675544,0.8398226,5.583145,66.35285472869873,0.0691815
17000,1098.7041,0.0031153932,0.0039468026,0.028483195,0.7268979,0.9208162,6.2697144,70.37760543823242,0.06760674
18000,1081.3354,0.0033084897,0.004150324,0.023659397,0.771774,0.9679655,5.530075,74.42105793952942,0.06606782
19000,1077.2844,0.0029108196,0.0036734126,0.02601026,0.68002576,0.8593253,6.390091,78.47826099395752,0.06456394
20000,1062.6482,0.0028416768,0.003587072,0.028876727,0.6635244,0.8381164,6.3563385,82.55558800697327,0.06309428
21000,1073.6194,0.0028677986,0.003612282,0.025880422,0.6692784,0.84327,5.699295,86.63485074043274,0.06165808
22000,1087.7739,0.00276327,0.0034788356,0.024845505,0.64502865,0.8124899,6.16539,90.72898983955383,0.06025457
23000,1070.1171,0.0028895976,0.0036455924,0.027424743,0.6752021,0.85308945,6.1799927,94.84699130058289,0.058883008
24000,1094.7961,0.0027705114,0.0034846265,0.02727092,0.6463442,0.81278807,6.0028687,98.97678661346436,0.05754267
25000,1072.5784,0.0027862152,0.003506094,0.025384838,0.65029144,0.818765,6.299225,103.14440965652466,0.056232836
26000,1054.2886,0.0028405157,0.0035620478,0.026162487,0.6621865,0.82973254,5.9004974,107.3099672794342,0.05495282
27000,1054.2822,0.002790364,0.0035242422,0.02678845,0.6517401,0.8241016,6.356476,111.50312328338623,0.053701945
28000,1078.4006,0.0027622553,0.0034721321,0.02272267,0.6448403,0.81108445,5.577347,115.67413067817688,0.052479535
29000,1092.5873,0.0027332364,0.0034412395,0.02358973,0.63829345,0.80451757,5.66243,119.84791827201843,0.051284958
30000,1062.0027,0.0026829466,0.0033765677,0.026023708,0.62621635,0.7884476,5.811081,123.99831628799438,0.05011757
31000,1069.6283,0.0029607122,0.003724985,0.022065584,0.69183236,0.8716834,5.4060974,128.13487887382507,0.048976757
32000,1085.8672,0.002766309,0.0034818712,0.02610412,0.6458673,0.8133736,5.7460327,132.26393723487854,0.047861908
33000,1050.0598,0.0027286115,0.0034390208,0.027078556,0.6365054,0.80208546,6.0415497,136.38888263702393,0.04677244
34000,1049.0754,0.0027010234,0.0034004587,0.023892313,0.6304922,0.7941661,5.587799,140.50754380226135,0.045707766
35000,1048.0413,0.002734405,0.0034452835,0.02540752,0.63824314,0.8044675,5.8550262,144.62342405319214,0.04466733
36000,1094.7373,0.0027530259,0.003478786,0.027708817,0.64318013,0.8137735,6.0992584,148.73508715629578,0.04365058
37000,1065.0292,0.0026504213,0.0033321194,0.02568577,0.61859787,0.7780158,5.653946,152.84739661216736,0.04265697
38000,1061.5304,0.0026927178,0.0033760637,0.025001094,0.6281545,0.7874981,5.8851776,156.94793152809143,0.04168598
39000,1050.7239,0.0027074318,0.003415868,0.026567873,0.6321845,0.7982435,6.095337,161.0592815876007,0.04073709
40000,1067.1713,0.002634701,0.0033211573,0.027960174,0.61497927,0.7754884,6.154587,165.17823910713196,0.0398098
41000,1043.283,0.0026696778,0.0033607702,0.022381475,0.6231847,0.7849067,4.926605,169.28487372398376,0.03890362
42000,1071.0482,0.002659819,0.003350742,0.02573069,0.62109,0.7831427,5.6638336,173.40657138824463,0.038018063
43000,1057.9363,0.00263785,0.0033148383,0.026728626,0.6153668,0.77309567,5.883499,177.52672052383423,0.037152667
44000,1048.2004,0.0026237757,0.0032970777,0.024010783,0.6122512,0.7694677,5.285248,181.65943551063538,0.03630697
45000,1074.4668,0.00262956,0.0033080676,0.020543238,0.61384815,0.7727108,5.04335,185.78926944732666,0.03548052
46000,1052.2529,0.002600774,0.003273587,0.019477298,0.6072381,0.7649654,4.6750336,189.92946434020996,0.034672882
47000,1056.528,0.0025823882,0.0032445833,0.022417592,0.6027139,0.7575881,4.934555,194.07336521148682,0.03388363
48000,1061.5942,0.0026118294,0.0032804569,0.02641107,0.6093574,0.7653953,5.8135986,198.22203850746155,0.03311235
49000,1074.9099,0.0025334607,0.0031942585,0.027377397,0.59130913,0.74569553,6.026306,202.3788959980011,0.03235862
50000,1050.3141,0.0025969322,0.0032560732,0.024630368,0.6056398,0.75915223,5.424469,206.53046131134033,0.03162205
51000,1063.4167,0.0025253615,0.0031753574,0.024276972,0.5893116,0.74117243,5.5417786,210.66720247268677,0.030902242
52000,1046.6282,0.0025304302,0.0031784093,0.023501694,0.59046143,0.7418015,5.369766,214.80979132652283,0.030198822
53000,1082.9342,0.002574998,0.0032451337,0.02583481,0.6007699,0.7571184,5.995468,218.94555163383484,0.029511416
54000,1070.7693,0.0025767807,0.0032406219,0.023562696,0.60143983,0.7566382,5.186615,223.06702280044556,0.028839653
55000,1043.2002,0.0025327748,0.0031868853,0.025276434,0.5910375,0.74379593,5.6499786,227.2033200263977,0.028183177
56000,1065.0425,0.0025316025,0.0031879793,0.023749623,0.5910912,0.74498475,5.893448,231.33784461021423,0.027541652
57000,1037.9536,0.0024951634,0.0031329722,0.022017438,0.58232176,0.7314644,5.463608,235.46901059150696,0.026914729
58000,1066.2235,0.0025004067,0.0031449778,0.022342378,0.5836124,0.7343702,5.343445,239.60158610343933,0.026302073
59000,1078.241,0.0024909605,0.0031340616,0.024994854,0.58138824,0.7317452,5.5332184,243.72496557235718,0.025703369
60000,1037.6948,0.002486413,0.0031288431,0.025469769,0.5802124,0.7302256,5.6063995,247.84233951568604,0.02511829
61000,1024.1346,0.0024761306,0.003110772,0.024454711,0.5776332,0.7256329,5.7074127,252.04782056808472,0.024546525
62000,1075.749,0.0025251932,0.003165216,0.02353462,0.5891551,0.7385036,5.4123383,256.1694347858429,0.023987776
63000,1071.0486,0.0024639084,0.0030905504,0.024323625,0.5747648,0.72089875,5.4777374,260.29528045654297,0.023441749
64000,1054.0618,0.0025050612,0.0031483239,0.023567202,0.5843393,0.73423475,5.343582,264.40781116485596,0.02290815
65000,1060.6337,0.002443279,0.0030723591,0.02219029,0.5703678,0.717652,5.2934265,268.5290095806122,0.022386696
66000,1050.7625,0.0024427848,0.0030638454,0.020845197,0.56994206,0.71490234,4.937622,272.6496801376343,0.021877116
67000,1063.0308,0.002449,0.003076505,0.022636991,0.5713237,0.717711,5.4431,276.7729694843292,0.02137913
68000,1083.6667,0.002410681,0.0030250428,0.021031393,0.5625124,0.7060103,5.022949,280.8990430831909,0.020892479
69000,1071.9514,0.002448963,0.003069635,0.022106344,0.5711337,0.7156685,5.2603455,285.02818727493286,0.020416908
70000,1048.4839,0.002429807,0.0030475874,0.021998897,0.5668494,0.71092963,4.9782867,289.15511083602905,0.019952163
71000,1076.6727,0.0023820878,0.0029958885,0.024160514,0.5559537,0.6994366,5.318207,293.2957134246826,0.019497996
72000,1063.8052,0.0024016818,0.003015833,0.02327564,0.56033516,0.70361507,5.1234283,297.41780066490173,0.01905417
73000,1039.7124,0.0024516163,0.0030686744,0.02257994,0.5718761,0.71570355,5.059967,301.5547182559967,0.018620444
74000,1065.3279,0.0023743766,0.0029857822,0.022911638,0.55412465,0.69702774,5.259079,305.67593264579773,0.018196588
75000,1087.1056,0.0023898033,0.002993961,0.021940876,0.55753875,0.69848907,4.889862,309.7982220649719,0.017782385
76000,1080.3164,0.002443149,0.0030767587,0.021860603,0.57030725,0.7185801,5.112976,313.9214029312134,0.017377606
77000,1064.501,0.0023617712,0.0029711113,0.02227389,0.55129737,0.6939086,4.9390717,318.0575702190399,0.016982045
78000,1063.992,0.0023724115,0.0029838157,0.021937825,0.5537078,0.6966924,5.197876,322.17837738990784,0.016595488
79000,1043.5242,0.0023653354,0.0029766888,0.022702083,0.5521583,0.6952363,5.0083466,326.30579113960266,0.01621773
80000,1057.2622,0.0023431326,0.0029457647,0.023179492,0.54686946,0.6878157,5.3919525,330.44443106651306,0.015848568
81000,1059.0192,0.0023635977,0.0029714305,0.023166252,0.551607,0.69375217,5.4966125,334.56672525405884,0.01548781
82000,1048.3297,0.00234985,0.0029521545,0.022056779,0.54833573,0.6890372,5.2534485,338.69571566581726,0.015135263
83000,1072.8413,0.002330293,0.0029255974,0.022796288,0.5436917,0.68263775,5.221451,342.8273868560791,0.014790743
84000,1076.4875,0.0023452465,0.0029516155,0.020892682,0.5474295,0.6893275,5.0295105,346.9580121040344,0.014454066
85000,1083.438,0.0023243332,0.0029211116,0.023562696,0.5423354,0.6816893,5.2913513,351.08021330833435,0.014125049
86000,1063.2292,0.0023378236,0.0029353679,0.02218523,0.5455181,0.68506885,5.0073395,355.2065181732178,0.013803522
87000,1062.244,0.0023077528,0.0028990295,0.020502338,0.53857255,0.6767985,4.964081,359.3313858509064,0.013489318
88000,1076.0161,0.0023777883,0.0029822583,0.019297164,0.5547796,0.69586957,4.788574,363.4598865509033,0.013182265
89000,1075.6509,0.002317681,0.0029106655,0.021794124,0.540768,0.6791862,4.833786,367.59409856796265,0.012882198
90000,1080.8646,0.0022935034,0.0028842534,0.019848369,0.53529346,0.6734435,4.7782135,371.72050523757935,0.012588966
91000,1073.9673,0.0023239544,0.0029136841,0.020633284,0.54208094,0.6795808,5.103668,375.84561371803284,0.012302405
92000,1071.445,0.0023673803,0.002978112,0.018939413,0.5524293,0.6950598,4.6997986,379.96952271461487,0.012022369
93000,1045.0647,0.0023048795,0.0029021683,0.020017443,0.53801215,0.67781293,4.9431915,384.09577465057373,0.011748704
94000,1075.3916,0.0022808248,0.002868526,0.023375183,0.532199,0.669443,5.14534,388.2266869544983,0.011481271
95000,1086.9178,0.0023287535,0.0029243787,0.020513568,0.5433495,0.682359,4.8018646,392.36094641685486,0.011219926
96000,1084.8345,0.002275639,0.0028599116,0.021752415,0.5310166,0.6675524,5.3978424,396.4826216697693,0.0109645305
97000,1070.4565,0.0022785752,0.0028605,0.02090975,0.5317456,0.66783893,5.188736,400.6156601905823,0.010714947
98000,1060.4395,0.002274334,0.002855365,0.01932805,0.53068763,0.6663723,4.6003113,404.73820209503174,0.010471045
99000,1067.3823,0.0022825296,0.0028631592,0.020684028,0.5324123,0.6677358,4.8979645,408.86509561538696,0.0102326935
100000,1083.927,0.0022890659,0.002867899,0.020102689,0.5338286,0.6686134,4.9884644,412.99067306518555,0.00999977
101000,1084.8716,0.0022848544,0.0028743446,0.020989627,0.53315794,0.6709071,5.208557,417.1269106864929,0.009772147
102000,1065.6194,0.0022363162,0.002809583,0.018946793,0.52193946,0.65600747,4.7016296,421.2579257488251,0.009549706
103000,1047.8306,0.0022609478,0.0028463663,0.019165084,0.5278014,0.6649046,4.7557983,425.40225625038147,0.009332329
104000,1071.7941,0.002219158,0.0027878725,0.01897846,0.51789474,0.65086704,4.709488,429.5306911468506,0.009119899
105000,1103.105,0.0022206446,0.0027900678,0.01831664,0.5182377,0.65134364,4.5452576,433.6718635559082,0.008912305
106000,1052.9734,0.0022077449,0.0027717862,0.019270416,0.51522243,0.64711046,4.7819366,437.80292296409607,0.008709437
107000,1041.1311,0.0022083262,0.002775331,0.018395776,0.51542497,0.64808434,4.5648956,441.9436638355255,0.008511187
108000,1088.509,0.002218026,0.0027891593,0.017442921,0.51769924,0.65131307,4.3284454,446.0835382938385,0.0083174445
109000,1050.3611,0.0022110713,0.0027768547,0.017489225,0.5159524,0.6481339,4.3399353,450.21822357177734,0.008128117
110000,1082.8077,0.0022205915,0.002785993,0.018208785,0.5181815,0.6502885,4.5184937,454.3564338684082,0.007943098
111000,1068.4673,0.0022142262,0.0027847418,0.018922381,0.5169386,0.65064216,4.695572,458.4782235622406,0.0077622915
112000,1072.1818,0.0022125498,0.0027802305,0.017942162,0.5163532,0.64905554,4.4523315,462.62049102783203,0.007585601
113000,1071.6223,0.0022152886,0.002776044,0.017288273,0.51689404,0.6478373,4.2900696,466.76351714134216,0.0074129314
114000,1130.6052,0.0022098992,0.002780997,0.01968271,0.5158787,0.6496506,4.884247,470.89105558395386,0.007244193
115000,1068.9543,0.0021948388,0.0027597288,0.018238915,0.51228696,0.64444286,4.5259705,475.0341465473175,0.0070792944
116000,1060.7285,0.0021782548,0.0027333393,0.018010663,0.5082751,0.6379417,4.46933,479.1605019569397,0.0069181505
117000,1049.6559,0.0021932651,0.0027586268,0.018171951,0.511937,0.6442339,4.5093536,483.30485701560974,0.0067606755
118000,1053.1558,0.002169498,0.0027233078,0.017568007,0.50623995,0.6356206,4.33757,487.4333915710449,0.0066067833
119000,1035.5256,0.0021938768,0.0027547658,0.01837899,0.51190066,0.6428862,4.56073,491.57854533195496,0.0064563937
120000,1083.2305,0.0021887615,0.002752741,0.018264987,0.51076394,0.6425355,4.53244,495.70396065711975,0.0063094296
121000,1073.48,0.0021644696,0.0027227171,0.018435992,0.5051591,0.6357121,4.574875,499.84736919403076,0.0061658076
122000,1061.4902,0.002159079,0.0027116714,0.017003203,0.50386304,0.63303524,4.21933,503.9810857772827,0.006025457
123000,1068.5615,0.0021539822,0.0027059226,0.017839719,0.5026745,0.6317079,4.4269104,508.12337040901184,0.0058883005
124000,1060.1082,0.002152878,0.002704563,0.01870661,0.5023995,0.6313733,4.642029,512.2529726028442,0.0057542664
125000,1065.4099,0.0021502094,0.002702913,0.018020993,0.50185764,0.6311659,4.4718933,516.4007260799408,0.005623284
126000,1057.4415,0.0021409283,0.002687648,0.018076273,0.4995765,0.62730277,4.485611,520.5307161808014,0.005495282
127000,1077.9824,0.0021504099,0.002703155,0.017300757,0.50184053,0.6310349,4.293167,524.6724212169647,0.005370194
128000,1066.7322,0.0021427753,0.0026914258,0.018117778,0.5000108,0.62820184,4.4959106,528.7975330352783,0.005247954
129000,1052.117,0.0021452121,0.0026904133,0.018421896,0.50049275,0.6277287,4.463608,532.9392600059509,0.005128496
130000,1093.1053,0.0021784948,0.0027288103,0.020152617,0.5080408,0.6361712,4.675049,537.0800650119781,0.0050117574
131000,1068.9036,0.00215069,0.0027047002,0.017047783,0.50197655,0.6315633,4.2303925,541.2153265476227,0.004897676
132000,1096.0615,0.002134986,0.002681526,0.017391454,0.4982128,0.62592155,4.315674,545.3601491451263,0.0047861915
133000,1028.5503,0.0021275107,0.0026741107,0.017482828,0.49649844,0.62426907,4.3383484,549.5061030387878,0.004677243
134000,1064.372,0.0021204355,0.0026624803,0.018011462,0.49479046,0.62143326,4.469528,553.6489460468292,0.004570776
135000,1075.1898,0.0021498962,0.0026936254,0.018116733,0.50148875,0.6282696,4.4956512,557.7861247062683,0.0044667325
136000,1064.0237,0.002140227,0.0026800781,0.017008923,0.49924526,0.6251157,4.220749,561.9308643341064,0.0043650577
137000,1071.5565,0.0021325073,0.0026817543,0.01859101,0.49777907,0.6264083,4.6133423,566.0753128528595,0.0042656967
138000,1047.9165,0.002118162,0.0026568335,0.01687057,0.4942184,0.6200025,4.1864166,570.2198803424835,0.0041685975
139000,1065.2189,0.0021182538,0.0026569834,0.017678246,0.49422473,0.62001795,4.386841,574.3706700801849,0.004073709
140000,1090.7598,0.0021071457,0.0026464392,0.017271057,0.4916744,0.61764175,4.285797,578.5091273784637,0.0039809807
141000,1056.4905,0.0021104077,0.0026507769,0.016994104,0.49247184,0.61874664,4.2170715,582.6520373821259,0.0038903616
142000,1082.6792,0.0021132128,0.002650533,0.016482932,0.49298358,0.61832875,4.090225,586.794144153595,0.0038018066
143000,1049.1414,0.0021225733,0.0026585672,0.016735658,0.49513072,0.62010664,4.152939,590.9366481304169,0.0037152672
144000,1044.4021,0.0021017706,0.0026370976,0.017608086,0.49034604,0.615298,4.3694305,595.0826346874237,0.0036306975
145000,1093.5588,0.0021086223,0.0026454327,0.016409146,0.49198848,0.61729956,4.0719147,599.2271595001221,0.0035480526
146000,1076.6781,0.0021066107,0.0026438513,0.017923161,0.49147868,0.6168951,4.4476166,603.37038230896,0.0034672883
147000,1090.2236,0.0021049068,0.0026425044,0.01736612,0.49111193,0.6166354,4.309387,607.5186250209808,0.0033883636
148000,1079.8818,0.0021022495,0.0026402848,0.016810123,0.49055296,0.61624545,4.171417,611.6652369499207,0.0033112352
149000,1098.2378,0.0020911852,0.0026270747,0.01688053,0.48798043,0.6132018,4.1888885,615.8079252243042,0.0032358621
150000,1057.2017,0.0020922981,0.0026287178,0.01717218,0.48823863,0.6135755,4.261261,619.9515180587769,0.0031622045
151000,1057.1042,0.002092141,0.0026268237,0.017440647,0.4881178,0.61294335,4.327881,624.100729227066,0.0030902242
152000,1086.0428,0.0020913454,0.0026246093,0.017544381,0.48789826,0.6123441,4.3536224,628.2428467273712,0.0030198821
153000,1083.7012,0.0020838864,0.0026161831,0.01651374,0.486251,0.61057484,4.09787,632.4859640598297,0.0029511414
154000,1041.5149,0.002077732,0.0026095316,0.016716413,0.484838,0.60909605,4.148163,636.6289813518524,0.0028839654
155000,1073.6698,0.0020836734,0.0026189336,0.01709218,0.48627937,0.6114394,4.2414093,640.7687876224518,0.0028183185
156000,1071.6592,0.0020822566,0.0026136434,0.015991317,0.48583105,0.60987824,3.9682312,644.9098482131958,0.0027541656
157000,1045.8973,0.0020767234,0.0026087826,0.016926771,0.484564,0.60882735,4.200363,649.0526261329651,0.002691473
158000,1059.895,0.0020838715,0.0026136152,0.016839761,0.4861566,0.60976356,4.178772,653.1947872638702,0.0026302072
159000,1070.9825,0.0020822065,0.0026105712,0.016199462,0.48573047,0.6089459,4.019882,657.3370914459229,0.0025703362
160000,1065.2657,0.0020705573,0.0026019083,0.016740516,0.48316962,0.607336,4.1541443,661.4810514450073,0.0025118284
161000,1079.3989,0.0020718197,0.0026025532,0.016331544,0.48342678,0.6073786,4.052658,665.6238279342651,0.0024546522
162000,1068.053,0.002072721,0.002602509,0.016994411,0.4836045,0.60730726,4.217148,669.7678747177124,0.0023987778
163000,1071.832,0.0020694106,0.002597177,0.016437614,0.48283243,0.60603714,4.0789795,673.905056476593,0.002344175
164000,1043.7974,0.002065595,0.0025939927,0.016021017,0.48196927,0.6053545,3.9756012,678.0501701831818,0.0022908149
165000,1066.5453,0.0020567346,0.0025830849,0.016376555,0.47990754,0.6028424,4.0638275,682.1876201629639,0.00223867
166000,1042.8258,0.0020639908,0.0025896023,0.01679592,0.48153895,0.60422623,4.1678925,686.3302278518677,0.0021877117
167000,1064.9019,0.0020642607,0.0025911662,0.016198294,0.48166406,0.60471827,4.0195923,690.4720344543457,0.0021379131
168000,1043.6699,0.0020604888,0.002589778,0.016767142,0.4808411,0.60456467,4.1607513,694.6133100986481,0.0020892483
169000,1058.8287,0.0020605747,0.0025889813,0.01638129,0.4808316,0.60428363,4.0650024,698.7522976398468,0.0020416914
170000,1083.7026,0.002065107,0.0025954142,0.017175684,0.48191005,0.6058784,4.2621307,702.9018731117249,0.0019952168
171000,1073.269,0.0020570727,0.0025846227,0.016550634,0.48000216,0.6032455,4.107025,707.0388491153717,0.0019497995
172000,1056.7373,0.0020549528,0.0025787198,0.015999926,0.47943082,0.60166204,3.9703674,711.1804559230804,0.0019054167
173000,1056.4048,0.0020552936,0.0025796483,0.016012717,0.47951642,0.60189235,3.9735413,715.3233885765076,0.0018620441
174000,1082.0911,0.0020514322,0.0025790646,0.016284503,0.47872692,0.6020376,4.040985,719.4630658626556,0.001819659
175000,1077.4492,0.0020534121,0.0025761882,0.016065167,0.47908184,0.6010941,3.986557,723.6124250888824,0.0017782385
176000,1066.5087,0.0020486126,0.002572069,0.016180338,0.47797918,0.6001843,4.0151367,727.7553672790527,0.001737761
177000,1072.8489,0.0020498775,0.002572342,0.016549712,0.47826475,0.6002297,4.1067963,731.9007096290588,0.0016982047
178000,1053.7727,0.0020499078,0.0025719816,0.016235003,0.47825423,0.60009754,4.028702,736.0469396114349,0.0016595488
179000,1074.3159,0.0020430533,0.0025658235,0.01623316,0.47671124,0.598809,4.028244,740.18940782547,0.0016217729
180000,1079.3157,0.002049411,0.0025710282,0.016455693,0.4781366,0.59987515,4.0834656,744.3353869915009,0.0015848568
181000,1074.4285,0.0020419676,0.0025626412,0.016319552,0.47641882,0.5979703,4.0496826,748.4766817092896,0.0015487812
182000,1051.1287,0.0020431348,0.0025651744,0.016320845,0.4766752,0.5985145,4.050003,752.6221208572388,0.0015135265
183000,1051.233,0.002043032,0.002566138,0.01678725,0.4766773,0.5988207,4.165741,756.778945684433,0.0014790742
184000,1061.3574,0.0020422805,0.002563902,0.016050778,0.4765159,0.5983205,3.9829865,760.91614985466,0.0014454063
185000,1083.8717,0.0020508473,0.0025702706,0.016243797,0.47841772,0.5995664,4.030884,765.0621356964111,0.001412505
186000,1071.5299,0.0020387191,0.0025599054,0.016146889,0.4756594,0.59732556,4.006836,769.2081589698792,0.0013803524
187000,1076.1876,0.0020365901,0.0025561329,0.016429622,0.4751734,0.5964768,4.076996,773.352593421936,0.0013489317
188000,1096.638,0.0020357976,0.0025546965,0.015894962,0.47498608,0.59612703,3.9443207,777.5019333362579,0.0013182265
189000,1079.587,0.0020350511,0.002554906,0.016446408,0.47481224,0.5961916,4.0811615,781.6431198120117,0.0012882198
190000,1075.6255,0.0020368844,0.0025548213,0.015646111,0.4752214,0.596102,3.8825684,785.789707660675,0.0012588964
191000,1038.21,0.002034978,0.0025533305,0.015728015,0.47479296,0.59579605,3.902893,789.9328598976135,0.0012302406
192000,1067.6665,0.0020313766,0.0025493212,0.015597779,0.47395983,0.59488225,3.870575,794.081066608429,0.0012022369
193000,1042.7124,0.0020342434,0.002552982,0.016302275,0.4746176,0.59572303,4.045395,798.2315709590912,0.0011748705
194000,1100.8542,0.0020331931,0.002554527,0.015941694,0.47443068,0.5962106,3.9559174,802.3748922348022,0.0011481274
195000,1064.312,0.0020296667,0.002548451,0.016023109,0.47357482,0.5947223,3.97612,806.5203049182892,0.0011219928
196000,1040.0905,0.0020311887,0.0025508283,0.01630332,0.47394437,0.5953237,4.0456543,810.6732664108276,0.0010964529
197000,1051.071,0.0020323445,0.002550617,0.016051086,0.47417128,0.5951516,3.9830627,814.8197202682495,0.0010714944
198000,1041.9098,0.0020322246,0.0025517202,0.01658058,0.47413626,0.595408,4.114456,818.9650528430939,0.0010471045
199000,1066.8202,0.0020282902,0.002545334,0.015928598,0.473229,0.593922,3.9526672,823.1059050559998,0.0010232694
200000,1055.7249,0.0020244073,0.0025412026,0.015879467,0.47233194,0.5929874,3.9404755,827.2520213127136,0.000999977
201000,1069.7485,0.0020288667,0.00254663,0.016112085,0.4733277,0.59414494,3.9981995,831.3961174488068,0.0009772148
202000,1052.844,0.002024916,0.0025434243,0.01582511,0.4724857,0.5935931,3.9269867,835.5464844703674,0.0009549707
203000,1062.604,0.0020238508,0.0025418554,0.015627664,0.47223422,0.59321225,3.8779907,839.6858658790588,0.00093323283
204000,1054.7278,0.0020205344,0.0025373956,0.015714241,0.47145092,0.5921541,3.899475,843.8281643390656,0.0009119899
205000,1053.2942,0.0020251058,0.002540273,0.015823202,0.47243363,0.59261423,3.9265137,847.9687526226044,0.00089123053
206000,1056.3203,0.0020208228,0.0025366128,0.0158957,0.47149405,0.591914,3.9445038,852.115184545517,0.00087094365
207000,1058.7068,0.0020213677,0.0025374123,0.0157769,0.47161704,0.5920904,3.9150238,856.2648813724518,0.0008511186
208000,1061.9033,0.002019125,0.0025357194,0.015971087,0.47112474,0.5917764,3.963211,860.4087808132172,0.0008317448
209000,1083.6086,0.0020201032,0.0025355057,0.015944462,0.47131777,0.591639,3.956604,864.5619933605194,0.00081281195
210000,1037.3019,0.0020186326,0.0025339525,0.015836915,0.4709838,0.59129924,3.9299164,868.7047064304352,0.0007943101
211000,1079.3334,0.0020185334,0.0025352482,0.016132254,0.4709935,0.59169334,4.0032043,872.8515565395355,0.00077622937
212000,1060.1915,0.0020188673,0.002534323,0.01590849,0.47103456,0.59137046,3.9476776,876.9918723106384,0.0007585603
213000,1067.1993,0.002017925,0.002533066,0.016017882,0.47081783,0.59109384,3.974823,881.1345615386963,0.00074129336
214000,1084.7146,0.0020171886,0.0025320596,0.016013823,0.47063342,0.59082425,3.973816,885.2785294055939,0.00072441914
215000,1074.6146,0.0020168093,0.0025318465,0.016088964,0.47056177,0.5908233,3.9924622,889.4266269207001,0.0007079294
216000,1076.3722,0.0020199353,0.0025343213,0.015437412,0.47124976,0.59128195,3.83078,893.5730860233307,0.00069181493
217000,1083.1667,0.0020158263,0.0025320249,0.01578471,0.47036842,0.59095126,3.9169617,897.7160263061523,0.0006760673
218000,1075.734,0.0020158412,0.0025305126,0.015667694,0.47033942,0.59051037,3.8879242,901.8596141338348,0.00066067814
219000,1038.4615,0.002014266,0.0025300896,0.015980864,0.4700025,0.5904978,3.9656372,906.00870013237,0.0006456393
220000,1097.3994,0.0020153855,0.0025294055,0.015558917,0.47022384,0.5902241,3.8609314,910.1529898643494,0.00063094276
221000,1062.6707,0.0020142063,0.0025283673,0.015522637,0.4699445,0.58997315,3.8519287,914.2966096401215,0.0006165808
222000,1087.9045,0.002013862,0.002527813,0.0156894,0.4698634,0.5898507,3.8933105,918.4435465335846,0.0006025457
223000,1071.9312,0.0020147022,0.0025280796,0.015600423,0.47003454,0.58984506,3.871231,922.5858926773071,0.0005888301
224000,1036.7697,0.002013482,0.0025271412,0.015704464,0.46977332,0.5896854,3.897049,926.7260909080505,0.0005754267
225000,1072.0238,0.0020155578,0.0025298144,0.015465206,0.47023878,0.5902466,3.837677,930.871973991394,0.00056232844
226000,1062.0848,0.0020121902,0.0025262984,0.015335523,0.46949726,0.5895443,3.8054962,935.0249030590057,0.0005495283
227000,1051.9712,0.002011487,0.0025260395,0.015704464,0.4693362,0.58950204,3.897049,939.168815612793,0.00053701946
228000,1080.3062,0.0020139245,0.00252765,0.015265916,0.46986502,0.5897653,3.7882233,943.3148386478424,0.00052479544
229000,1070.7356,0.0020120477,0.0025263662,0.015544958,0.46946463,0.58956796,3.8574677,947.4640593528748,0.0005128496
230000,1074.5532,0.0020135117,0.002527824,0.016072178,0.46979353,0.5898915,3.9882965,951.6103999614716,0.00050117576
231000,1078.9614,0.0020115906,0.0025263114,0.016066581,0.46935856,0.58957326,3.986908,955.7631397247314,0.00048976764
232000,1052.5175,0.0020120426,0.0025249275,0.015679622,0.4694182,0.58912593,3.8908844,959.9015245437622,0.00047861916
233000,1067.6743,0.0020103804,0.0025235882,0.015768414,0.46905646,0.58888227,3.912918,964.0385382175446,0.00046772446
234000,1085.189,0.0020082928,0.0025223636,0.015447128,0.4685989,0.588658,3.833191,968.1807136535645,0.00045707775
235000,1094.0739,0.0020087198,0.0025222593,0.015440363,0.46869406,0.5886216,3.8315125,972.3306651115417,0.0004466734
236000,1099.78,0.0020097664,0.002522643,0.01569149,0.468908,0.5886449,3.8938293,976.467894077301,0.00043650586
237000,1083.7539,0.0020092227,0.0025212772,0.015392278,0.46876764,0.58828557,3.81958,980.6131300926208,0.00042656987
238000,1092.6162,0.0020122053,0.0025236057,0.015135371,0.4694402,0.58876586,3.7558289,984.7584207057953,0.0004168599
239000,1067.7671,0.0020081545,0.002521042,0.015169806,0.46855214,0.5883056,3.7643738,988.8998355865479,0.00040737083
240000,1053.5942,0.0020067415,0.0025191305,0.015382194,0.46820945,0.58783406,3.8170776,993.0472912788391,0.00039809794
241000,1025.4519,0.002006574,0.002519136,0.015326176,0.4681744,0.5878433,3.8031769,997.197395324707,0.0003890361
242000,1086.5458,0.0020071422,0.0025190006,0.015526819,0.4682872,0.5877676,3.8529663,1001.3402569293976,0.00038018057
243000,1070.2704,0.0020071256,0.002519214,0.015407712,0.46828854,0.58783025,3.82341,1005.489403963089,0.0003715266
244000,1044.9409,0.0020052583,0.0025181673,0.015322856,0.46787947,0.58765167,3.802353,1009.6339588165283,0.00036306967
245000,1079.7297,0.0020062742,0.0025198946,0.01554047,0.46811363,0.58804816,3.8563538,1013.7764565944672,0.00035480518
246000,1059.9202,0.0020059606,0.0025188196,0.015525897,0.46802977,0.58777213,3.8527374,1017.9250710010529,0.0003467288
247000,1049.904,0.0020051384,0.0025181137,0.015516059,0.46785325,0.5876475,3.850296,1022.0679409503937,0.00033883634
248000,1077.1705,0.0020056241,0.002517793,0.01536307,0.46795192,0.5875319,3.8123322,1026.2073662281036,0.0003311235
249000,1072.9414,0.0020048318,0.0025171607,0.015529279,0.46776593,0.5873882,3.8535767,1030.3554947376251,0.0003235862
250000,1065.0948,0.0020052947,0.0025166464,0.015412447,0.46786216,0.5872312,3.824585,1034.4983944892883,0.0003162205
251000,1051.144,0.0020052765,0.0025166105,0.01556894,0.4678532,0.58721465,3.8634186,1038.636111497879,0.00030902246
252000,1043.2507,0.0020048856,0.0025160029,0.015487465,0.46775645,0.58705854,3.8432007,1042.779776096344,0.0003019882
253000,1085.3379,0.0020047089,0.0025155612,0.015401624,0.46771258,0.5869478,3.8218994,1046.9222569465637,0.00029511412
254000,1067.2731,0.002004381,0.0025151917,0.015505974,0.4676398,0.58687264,3.8477936,1051.064129114151,0.00028839652
255000,1069.0422,0.0020044753,0.0025153449,0.015378996,0.46765712,0.586893,3.8162842,1055.211258649826,0.0002818318
256000,1079.21,0.0020028478,0.0025142215,0.015543053,0.46730405,0.58670145,3.8569946,1059.3514502048492,0.00027541656
257000,1083.7556,0.0020032271,0.002514587,0.015604051,0.46738994,0.58678085,3.8721313,1063.4913747310638,0.00026914733
258000,1071.346,0.0020041994,0.0025151032,0.015635042,0.4675982,0.58685714,3.8798218,1067.6404888629913,0.00026302077
259000,1057.7163,0.0020029675,0.002514402,0.0155153815,0.46733427,0.5867491,3.8501282,1071.7891962528229,0.0002570337
260000,1031.8542,0.0020020679,0.0025137868,0.015572322,0.46713057,0.5866226,3.8642578,1075.9290173053741,0.0002511829
261000,1070.8616,0.002002274,0.0025132785,0.015414784,0.4671632,0.58646184,3.8251648,1080.0729277133942,0.0002454653
262000,1063.6411,0.002001738,0.0025132182,0.015367805,0.46705338,0.5864833,3.813507,1084.3309321403503,0.00023987783
263000,1092.5815,0.0020028302,0.0025134662,0.015368174,0.46728888,0.5864922,3.8135986,1088.4730050563812,0.00023441754
264000,1070.8467,0.0020015663,0.0025124385,0.015462193,0.46699795,0.58626634,3.8369293,1092.6117613315582,0.00022908142
265000,1043.1567,0.0020014583,0.0025124012,0.015187208,0.46697655,0.5862618,3.768692,1096.7458357810974,0.0002238669
266000,1081.0481,0.002002152,0.00251239,0.01535231,0.46711767,0.5862105,3.8096619,1100.889464855194,0.00021877108
267000,1096.648,0.0020012537,0.0025117577,0.015408388,0.46692052,0.58609444,3.823578,1105.0368392467499,0.00021379127
268000,1062.7263,0.0020010066,0.0025114045,0.015430648,0.4668586,0.58600205,3.8291016,1109.1816449165344,0.00020892476
269000,1064.0764,0.0020009445,0.0025112673,0.015421055,0.46684295,0.5859676,3.8267212,1113.3196737766266,0.00020416908
270000,1048.0442,0.0020022357,0.0025122084,0.015230435,0.46713647,0.5861628,3.779419,1117.4643197059631,0.00019952164
271000,1091.6328,0.0020011393,0.0025117458,0.015517718,0.4668939,0.5860944,3.850708,1121.6053974628448,0.00019497998
272000,1074.4615,0.00199994,0.002511025,0.015487465,0.46663257,0.58597314,3.8432007,1125.7462937831879,0.00019054166
273000,1042.7761,0.0019999703,0.0025108485,0.01550622,0.46663144,0.5859133,3.8478546,1129.8965480327606,0.00018620443
274000,1057.6316,0.0019996872,0.0025104797,0.015517411,0.46656448,0.5858257,3.8506317,1134.0397758483887,0.0001819659
275000,1074.2747,0.001999676,0.002510444,0.015524605,0.46656242,0.5858169,3.852417,1138.1803951263428,0.00017782385
276000,1066.0186,0.0019993638,0.0025102084,0.01559532,0.46649054,0.58576673,3.8699646,1142.3177785873413,0.00017377609
277000,1058.2952,0.0019990313,0.0025100398,0.015467604,0.46641847,0.585737,3.838272,1146.4560768604279,0.00016982047
278000,1054.6787,0.0019988082,0.0025097316,0.015383362,0.4663653,0.58566177,3.8173676,1150.5912404060364,0.00016595487
279000,1044.1299,0.0019985337,0.0025099267,0.015509233,0.46631274,0.5857388,3.8486023,1154.7321593761444,0.0001621773
280000,1064.1068,0.001998972,0.0025095672,0.015460286,0.46639177,0.5855975,3.8364563,1158.8714771270752,0.0001584857
281000,1065.6111,0.0019992543,0.0025097649,0.015405068,0.46645117,0.58562744,3.822754,1163.0092570781708,0.00015487811
282000,1027.0824,0.0019991775,0.002509494,0.015391294,0.4664335,0.5855631,3.819336,1167.144900560379,0.00015135265
283000,1067.1814,0.0019986122,0.002509183,0.015443253,0.4663094,0.58551073,3.8322296,1171.2853853702545,0.00014790746
284000,1090.5328,0.0019983985,0.002509088,0.015461271,0.46626368,0.5854989,3.8367004,1175.426206111908,0.00014454068
285000,1069.2559,0.0019996217,0.0025096694,0.015495151,0.46652648,0.5855795,3.845108,1179.5601947307587,0.00014125054
286000,1072.086,0.0019985738,0.002508856,0.015432985,0.46629393,0.5854173,3.8296814,1183.7034289836884,0.00013803528
287000,1112.2126,0.0019984075,0.0025087076,0.015439626,0.46625933,0.58539313,3.8313293,1187.8399493694305,0.00013489321
288000,1085.2058,0.0019981163,0.0025085714,0.015396152,0.46619645,0.58537376,3.8205414,1191.977334022522,0.00013182267
289000,1085.9922,0.0019981957,0.0025086573,0.015429296,0.4662109,0.58538485,3.8287659,1196.1194550991058,0.00012882195
290000,1098.8237,0.0019982301,0.0025085607,0.015217645,0.46622327,0.5853666,3.776245,1200.2570753097534,0.00012588962
291000,1057.9294,0.0019987563,0.0025085704,0.015122151,0.46633548,0.58534026,3.7525482,1204.403487920761,0.00012302403
292000,1048.9429,0.0019987002,0.0025083327,0.015222257,0.4663155,0.5852698,3.7773895,1208.538138628006,0.00012022365
293000,1050.5928,0.0019977624,0.0025078172,0.015203687,0.46611062,0.58518463,3.7727814,1212.6797721385956,0.000117487034
294000,1054.4885,0.001997559,0.0025076696,0.015301395,0.4660623,0.5851501,3.7970276,1216.8221747875214,0.000114812705
295000,1060.1709,0.0019975118,0.0025075749,0.015369773,0.46605086,0.5851287,3.8139954,1220.9627664089203,0.000112199246
296000,1047.2488,0.0019980846,0.0025077655,0.015360057,0.46617153,0.5851405,3.8115845,1225.1056895256042,0.0001096453
297000,1081.4631,0.0019980988,0.0025076394,0.015263948,0.466175,0.5851102,3.787735,1229.242466211319,0.000107149455
298000,1053.1077,0.0019979093,0.0025074861,0.015276307,0.46613258,0.58507836,3.790802,1233.377601146698,0.00010471044
299000,1052.5356,0.0019973936,0.0025073625,0.015372417,0.46601903,0.5850692,3.8146515,1237.5118420124054,0.000102326936
300000,1092.5596,0.0019980082,0.0025075157,0.01537875,0.4661506,0.5850747,3.8162231,1241.646636724472,9.99977e-05
301000,1062.8694,0.0019974683,0.002507067,0.015278582,0.46603218,0.5849878,3.7913666,1245.778368473053,9.772148e-05
302000,1085.6938,0.0019969747,0.002506841,0.015342101,0.4659264,0.58495957,3.807129,1249.9280099868774,9.549707e-05
303000,1083.4338,0.001997078,0.0025067208,0.015350219,0.465944,0.5849151,3.809143,1254.069215297699,9.3323295e-05
304000,1059.4016,0.0019971037,0.002506689,0.01522896,0.4659523,0.584911,3.7790527,1258.210290670395,9.119899e-05
305000,1079.4299,0.0019965987,0.0025064799,0.015300412,0.4658423,0.5848821,3.7967834,1262.3497738838196,8.912305e-05
306000,1067.8923,0.0019965752,0.0025064049,0.015298567,0.4658333,0.58485746,3.7963257,1266.4929428100586,8.709437e-05
307000,1044.8518,0.0019964837,0.0025063308,0.015378443,0.46581206,0.58484197,3.8161469,1270.623869419098,8.511186e-05
308000,1051.6836,0.0019961519,0.0025062745,0.015460717,0.46574238,0.5848493,3.836563,1274.7663433551788,8.317448e-05
309000,1048.8179,0.0019963763,0.0025063376,0.015406975,0.46578744,0.5848449,3.823227,1278.9043018817902,8.12812e-05
310000,1063.237,0.001996693,0.0025063285,0.015310496,0.46585116,0.58481616,3.799286,1283.0448470115662,7.943101e-05
311000,1084.2037,0.0019965763,0.002506279,0.015300412,0.46582678,0.58481133,3.7967834,1287.1805596351624,7.762294e-05
312000,1098.7673,0.0019970022,0.002506372,0.0152686825,0.46591818,0.58481187,3.78891,1291.31489777565,7.5856035e-05
313000,1096.6606,0.001997101,0.0025063318,0.015298075,0.46594125,0.58480245,3.7962036,1295.4497730731964,7.412934e-05
314000,1099.3629,0.0019971225,0.002506284,0.015241319,0.46594444,0.5847862,3.7821198,1299.587990283966,7.2441915e-05
315000,1078.4785,0.001997251,0.0025063348,0.015290819,0.46597138,0.58479154,3.794403,1303.7238233089447,7.0792936e-05
316000,1036.8517,0.0019976636,0.0025066445,0.015357967,0.4660641,0.5848568,3.8110657,1307.8627378940582,6.9181486e-05
317000,1051.6074,0.001996878,0.00250623,0.01541958,0.46589243,0.58479005,3.826355,1312.0004787445068,6.7606736e-05
318000,1061.6132,0.0019967428,0.0025061194,0.0153991645,0.4658604,0.5847647,3.821289,1316.136127948761,6.606781e-05
319000,1061.6917,0.0019972238,0.0025064056,0.015447189,0.46596575,0.58481437,3.8332062,1320.2693648338318,6.456393e-05
320000,1047.4913,0.0019961935,0.0025061416,0.01556236,0.46574724,0.58480936,3.861786,1324.4033212661743,6.309428e-05
321000,1053.2494,0.0019964017,0.0025065544,0.015592676,0.46579704,0.5849121,3.8693085,1328.5371725559235,6.165807e-05
322000,1058.5613,0.0019966236,0.00250649,0.015654534,0.46584365,0.5848826,3.8846588,1332.681357383728,6.0254562e-05
323000,1091.0637,0.001995955,0.0025060424,0.015609339,0.465696,0.5847988,3.8734436,1336.8160395622253,5.8883004e-05
324000,1072.8726,0.0019957307,0.0025060265,0.015528418,0.46564928,0.5848096,3.853363,1340.956414937973,5.7542667e-05
325000,1071.8013,0.0019955884,0.0025058007,0.015546373,0.46561563,0.5847551,3.8578186,1345.084097146988,5.623284e-05
326000,1061.1519,0.0019956885,0.0025055457,0.0155268805,0.4656316,0.5846744,3.8529816,1349.2243299484253,5.495283e-05
327000,1081.4492,0.0019959926,0.002505667,0.015581914,0.46569514,0.5846859,3.8666382,1353.3635530471802,5.3701948e-05
328000,1061.4395,0.001995495,0.002505246,0.015417305,0.46558315,0.58459646,3.8257904,1357.5000143051147,5.2479543e-05
329000,1066.8728,0.0019956098,0.0025050854,0.015423699,0.4656066,0.584548,3.8273773,1361.634403705597,5.1284966e-05
330000,1075.25,0.0019953004,0.0025050186,0.015422716,0.46554095,0.5845494,3.8271332,1365.7685432434082,5.011758e-05
331000,1075.0786,0.0019949605,0.0025050095,0.015364238,0.46547145,0.5845712,3.812622,1369.905422925949,4.8976766e-05
332000,1057.2983,0.001995335,0.0025047797,0.015354892,0.46554297,0.58447766,3.8103027,1374.0359497070312,4.7861915e-05
333000,1061.7178,0.001995181,0.0025047713,0.015325192,0.46550995,0.584484,3.8029327,1378.174483537674,4.6772446e-05
334000,1054.2632,0.0019951651,0.0025046486,0.015317936,0.46550554,0.584452,3.8011322,1382.309382200241,4.5707777e-05
335000,1101.4285,0.0019952287,0.0025046559,0.015280919,0.4655182,0.58444816,3.7919464,1386.4534857273102,4.4667344e-05
336000,1085.471,0.0019953344,0.0025046582,0.01531646,0.4655391,0.5844399,3.800766,1390.5907852649689,4.365059e-05
337000,1073.8478,0.0019950126,0.0025045406,0.015308897,0.46547255,0.58443284,3.7988892,1394.7312848567963,4.2656986e-05
338000,1072.6707,0.0019948892,0.0025045401,0.015329989,0.4654468,0.5844406,3.804123,1398.8617460727692,4.168599e-05
339000,1059.7091,0.0019949574,0.0025046063,0.015311234,0.46546373,0.58445656,3.799469,1402.9952070713043,4.073708e-05
340000,1065.1044,0.001994868,0.0025044722,0.015311725,0.46544138,0.58442265,3.799591,1407.1367557048798,3.980979e-05
341000,1065.8147,0.0019950978,0.0025044873,0.015324392,0.46549013,0.5844132,3.8027344,1411.267483472824,3.890361e-05
342000,1045.9834,0.0019946448,0.0025045718,0.0153009035,0.46539807,0.58446777,3.7969055,1415.4094877243042,3.8018057e-05
343000,1070.4165,0.0019948783,0.0025044885,0.015318797,0.46544525,0.58442926,3.8013458,1419.5444979667664,3.7152666e-05
344000,1064.8108,0.0019948918,0.0025045327,0.015288052,0.46544918,0.58444124,3.7937164,1423.6883192062378,3.6306967e-05
345000,1065.6467,0.0019946897,0.0025044447,0.015257675,0.4654045,0.5844277,3.7861786,1427.8295710086823,3.548052e-05
346000,1096.6718,0.0019946804,0.0025042878,0.015262963,0.46539906,0.58438325,3.7874908,1431.9666233062744,3.4672885e-05
347000,1082.2786,0.0019947118,0.0025042729,0.015313939,0.46540475,0.5843758,3.8001404,1436.1055104732513,3.3883636e-05
348000,1055.3098,0.0019950762,0.0025043997,0.015305084,0.4654842,0.58439094,3.797943,1440.2403757572174,3.311235e-05
349000,1088.6987,0.0019950804,0.0025043248,0.015330542,0.46548218,0.584367,3.8042603,1444.381288766861,3.235862e-05
350000,1084.4004,0.0019951763,0.0025044126,0.015384345,0.46550366,0.58438545,3.8176117,1448.515254020691,3.162205e-05
351000,1081.796,0.0019952734,0.0025043709,0.015344869,0.4655225,0.5843658,3.8078156,1452.648292541504,3.0902243e-05
352000,1070.1655,0.001994924,0.0025041502,0.015311357,0.46544477,0.58432424,3.7994995,1456.7828600406647,3.0198824e-05
353000,1083.7585,0.0019944757,0.002504122,0.015335031,0.46535137,0.5843459,3.8053741,1460.9202477931976,2.9511415e-05
354000,1077.3876,0.001995047,0.0025042235,0.015348497,0.46547192,0.58433753,3.8087158,1465.063220024109,2.8839655e-05
355000,1073.2775,0.0019944343,0.0025041716,0.015360979,0.46534225,0.58436006,3.8118134,1469.2019050121307,2.8183187e-05
356000,1060.3052,0.0019948145,0.0025041357,0.015385883,0.46542028,0.5843248,3.8179932,1473.3421030044556,2.7541657e-05
357000,1058.8147,0.0019945651,0.0025041339,0.0154070975,0.46536833,0.5843409,3.8232574,1477.4822483062744,2.6914733e-05
358000,1056.9062,0.0019946122,0.002504154,0.015388773,0.46537715,0.5843403,3.8187103,1481.6135561466217,2.6302081e-05
359000,1104.0815,0.0019945537,0.0025040193,0.015385637,0.46536463,0.5843105,3.8179321,1485.755267381668,2.5703373e-05
360000,1052.0367,0.001994572,0.0025039972,0.015374445,0.46536782,0.58430225,3.815155,1489.8937876224518,2.5118294e-05
361000,1062.0366,0.0019948056,0.0025040132,0.015332387,0.46541584,0.58428925,3.804718,1494.0330381393433,2.4546533e-05
362000,1058.5428,0.0019946224,0.0025039485,0.015364361,0.46537733,0.58428484,3.8126526,1498.1691961288452,2.3987783e-05
363000,1085.1104,0.001994766,0.0025040288,0.015355445,0.46540564,0.58429146,3.81044,1502.312421798706,2.3441757e-05
364000,1071.7532,0.0019943453,0.0025039136,0.015377213,0.46531937,0.5842931,3.8158417,1506.441180229187,2.2908143e-05
365000,1071.3092,0.0019949218,0.0025039944,0.015370695,0.46544024,0.58427775,3.8142242,1510.5799872875214,2.238669e-05
366000,1077.3066,0.0019946508,0.0025039066,0.01535975,0.4653827,0.5842715,3.8115082,1514.7219569683075,2.187711e-05
367000,1052.3121,0.0019947665,0.002503913,0.015353969,0.46540675,0.58426553,3.8100739,1518.860767364502,2.1379125e-05
368000,1033.0348,0.001994472,0.0025038302,0.015299858,0.46534407,0.58426124,3.796646,1522.9966175556183,2.0892478e-05
369000,1079.8932,0.0019944848,0.0025037748,0.015313202,0.46534598,0.5842454,3.7999573,1527.1348626613617,2.0416906e-05
370000,1071.2052,0.0019945386,0.0025037995,0.015383423,0.465355,0.5842443,3.8173828,1531.2801105976105,1.995216e-05
371000,1079.6016,0.001994579,0.0025038205,0.015402486,0.4653652,0.58425015,3.822113,1535.4227225780487,1.9497995e-05
372000,1082.4722,0.0019944205,0.0025037609,0.015352556,0.4653306,0.5842421,3.809723,1539.5619962215424,1.9054167e-05
373000,1021.9115,0.001994404,0.0025037269,0.015319966,0.46532753,0.58423495,3.8016357,1543.6963453292847,1.8620442e-05
374000,1066.6683,0.001994346,0.0025037103,0.015378012,0.4653136,0.5842315,3.81604,1547.8408641815186,1.8196592e-05
375000,1078.1841,0.0019943041,0.0025037234,0.015387113,0.46530455,0.5842365,3.8182983,1551.9822313785553,1.7782386e-05
376000,1085.3359,0.001994995,0.0025038975,0.015296292,0.46545157,0.5842404,3.795761,1556.1219902038574,1.737761e-05
377000,1070.1055,0.0019945079,0.0025037762,0.0153804105,0.46534583,0.58423376,3.8166351,1560.2624044418335,1.6982047e-05
378000,1078.9249,0.0019946047,0.0025037243,0.015333493,0.46536583,0.5842143,3.8049927,1564.3993611335754,1.6595488e-05
379000,1074.1676,0.0019942997,0.0025036517,0.015305577,0.46530095,0.5842128,3.7980652,1568.5407135486603,1.621773e-05
380000,1039.9165,0.0019946145,0.002503696,0.0153678665,0.46536848,0.5842078,3.8135223,1572.6763441562653,1.584857e-05
381000,1054.3925,0.001994805,0.0025037683,0.015348128,0.46540943,0.5842157,3.8086243,1576.8164882659912,1.5487813e-05
382000,1054.237,0.0019945798,0.0025036256,0.015311418,0.46536,0.58419,3.7995148,1580.957694530487,1.5135267e-05
383000,1059.8301,0.0019943574,0.0025035772,0.015332756,0.46531212,0.5841894,3.8048096,1585.0992977619171,1.4790746e-05
384000,1045.5447,0.001994753,0.0025037215,0.015344131,0.46539718,0.5842047,3.8076324,1589.2441408634186,1.4454068e-05
385000,1067.9371,0.0019948015,0.0025037488,0.015278828,0.4654071,0.58420765,3.7914276,1593.3846015930176,1.4125054e-05
386000,1077.2443,0.001994358,0.0025035543,0.015321564,0.4653131,0.58418596,3.8020325,1597.5285284519196,1.38035275e-05
387000,1051.7427,0.0019949866,0.0025038214,0.015329435,0.46544763,0.5842186,3.8039856,1601.664069890976,1.3489322e-05
388000,1072.9363,0.0019943826,0.0025035904,0.01531314,0.46531618,0.5841892,3.799942,1605.8017809391022,1.3182269e-05
389000,1032.2747,0.001994149,0.0025034929,0.015316891,0.46526706,0.58417934,3.8008728,1609.9462971687317,1.2882197e-05
390000,1094.7649,0.0019945868,0.0025036433,0.015297029,0.46535954,0.5841903,3.7959442,1614.0853996276855,1.2588963e-05
391000,1042.874,0.0019946338,0.002503648,0.015375184,0.465371,0.5841927,3.8153381,1618.2269785404205,1.2302403e-05
392000,1061.8586,0.001994474,0.0025035595,0.015351387,0.46533638,0.5841784,3.809433,1622.3738124370575,1.2022366e-05
393000,1058.4072,0.001994376,0.0025035322,0.015394492,0.46531513,0.58417654,3.8201294,1626.5047538280487,1.1748703e-05
394000,1053.71,0.0019945516,0.0025035446,0.015351202,0.4653522,0.5841695,3.8093872,1630.648265838623,1.1481271e-05
395000,1104.5231,0.0019946091,0.0025036002,0.015378074,0.46536374,0.58417857,3.8160553,1634.9285986423492,1.1219925e-05
396000,1085.6617,0.0019945118,0.0025035602,0.015367805,0.4653426,0.58417356,3.813507,1639.0745058059692,1.0964529e-05
397000,1068.5347,0.001994354,0.0025034961,0.015358151,0.46530846,0.5841652,3.8111115,1643.2180507183075,1.0714945e-05
398000,1082.9468,0.0019941747,0.0025034286,0.015357659,0.46527302,0.5841638,3.8109894,1647.3557088375092,1.0471044e-05
399000,1069.6047,0.0019941202,0.0025033855,0.015336998,0.46525958,0.58415276,3.8058624,1651.4912314414978,1.0232695e-05
400000,1084.6528,0.0019942664,0.0025034074,0.015332817,0.46529168,0.58415174,3.8048248,1655.6247553825378,9.99977e-06
401000,1067.492,0.0019945258,0.0025035276,0.015378504,0.46534824,0.58416975,3.816162,1659.769906282425,9.772152e-06
402000,1039.8351,0.0019943146,0.002503407,0.015325377,0.46529964,0.58414435,3.8029785,1663.9043898582458,9.549706e-06
403000,1087.4714,0.001994203,0.0025034184,0.015351571,0.46527615,0.5841539,3.8094788,1668.034648180008,9.332323e-06
404000,1051.7444,0.0019942278,0.0025033767,0.015357044,0.46528226,0.58414406,3.8108368,1672.1729056835175,9.119899e-06
405000,1094.6621,0.0019943423,0.0025034219,0.015390433,0.46530643,0.5841489,3.8191223,1676.3025155067444,8.9123005e-06
406000,1067.4438,0.0019943512,0.0025034111,0.015370449,0.46530932,0.5841473,3.8141632,1680.4353473186493,8.709437e-06
407000,1034.4106,0.0019943134,0.0025033948,0.015320765,0.46529853,0.58413947,3.801834,1684.5742795467377,8.5111815e-06
408000,1124.7078,0.0019944762,0.0025034442,0.01539812,0.46533546,0.5841478,3.8210297,1688.7105708122253,8.317448e-06
409000,1046.4138,0.0019942645,0.0025034002,0.0153295575,0.4652877,0.5841426,3.804016,1692.8574104309082,8.128115e-06
410000,1099.4294,0.0019943826,0.0025033497,0.015311418,0.46531415,0.5841264,3.7995148,1696.9899122714996,7.943101e-06
411000,1070.0682,0.0019944108,0.0025033683,0.015325008,0.46532032,0.5841296,3.802887,1701.1202566623688,7.76229e-06
412000,1044.3528,0.0019942324,0.0025033103,0.015322733,0.465282,0.5841246,3.8023224,1705.258484840393,7.585603e-06
413000,1078.4774,0.0019938843,0.0025032598,0.015322487,0.46520793,0.5841317,3.8022614,1709.3891553878784,7.41293e-06
414000,1085.3132,0.0019942133,0.0025032873,0.015298382,0.46527812,0.5841205,3.79628,1713.5260558128357,7.244196e-06
415000,1080.4093,0.0019942957,0.002503338,0.01537254,0.4652955,0.58412856,3.814682,1717.658056974411,7.0792935e-06
416000,1054.2583,0.0019940634,0.0025032517,0.0153445,0.46524653,0.5841207,3.807724,1721.7978632450104,6.918153e-06
417000,1057.2706,0.0019940122,0.0025032382,0.015331034,0.4652345,0.58411795,3.8043823,1725.9304265975952,6.760673e-06
418000,1072.9688,0.0019940324,0.0025032582,0.015292294,0.46523738,0.58411855,3.7947693,1730.0708737373352,6.606785e-06
419000,1043.2507,0.0019944082,0.0025033513,0.015327406,0.46531788,0.58412194,3.803482,1734.2036397457123,6.4563933e-06
420000,1061.5022,0.0019941402,0.0025032463,0.015313386,0.46526018,0.5841096,3.800003,1738.3408901691437,6.3094312e-06
421000,1075.2919,0.0019939966,0.0025032205,0.01535729,0.46523076,0.5841138,3.8108978,1742.4693512916565,6.165808e-06
422000,1080.2305,0.0019940548,0.0025032226,0.015322917,0.46524355,0.5841117,3.8023682,1746.6053309440613,6.02546e-06
423000,1083.6667,0.0019943132,0.0025033276,0.015341364,0.4653007,0.5841276,3.8069458,1750.739961862564,5.888301e-06
424000,1054.3604,0.001993933,0.002503193,0.015333985,0.465217,0.58411014,3.8051147,1754.8840682506561,5.75427e-06
425000,1083.4677,0.0019943055,0.0025032666,0.015333493,0.46529692,0.5841089,3.8049927,1759.020311832428,5.6232834e-06
426000,1050.1383,0.001994223,0.0025032337,0.015291557,0.46527755,0.5841013,3.7945862,1763.1627447605133,5.495285e-06
427000,1066.2246,0.0019940285,0.002503176,0.015303609,0.46523616,0.5840981,3.797577,1767.304605960846,5.3701947e-06
428000,1066.5586,0.0019944315,0.00250332,0.015290266,0.4653242,0.58411545,3.7942657,1771.439789533615,5.2479513e-06
429000,1076.9985,0.0019943926,0.0025032712,0.0153187355,0.46531406,0.5841019,3.8013306,1775.576122045517,5.1284965e-06
430000,1080.8401,0.0019940576,0.0025031464,0.015282087,0.46524328,0.584091,3.7922363,1779.7176315784454,5.011755e-06
431000,1077.427,0.0019941456,0.0025031823,0.015283071,0.46526182,0.58409464,3.7924805,1783.8550398349762,4.8976763e-06
432000,1043.665,0.0019940215,0.002503164,0.015327959,0.46523505,0.58409655,3.8036194,1787.9965994358063,4.7861886e-06
433000,1058.156,0.0019942531,0.0025032058,0.01524919,0.46528497,0.5840948,3.7840729,1792.135750055313,4.6772448e-06
434000,1078.3821,0.0019943297,0.0025032503,0.0152892815,0.46530262,0.58410424,3.7940216,1796.2676832675934,4.5707748e-06
435000,1074.5239,0.0019941148,0.0025032375,0.015314984,0.46525812,0.5841154,3.8003998,1800.407915353775,4.466734e-06
436000,1055.7225,0.0019945926,0.002503379,0.01533915,0.46536,0.58412457,3.8063965,1804.5554895401,4.3650566e-06
437000,1048.4624,0.0019940827,0.0025031636,0.015314124,0.46524876,0.5840941,3.8001862,1808.700392961502,4.265698e-06
438000,1035.8645,0.0019945754,0.0025033958,0.015337552,0.4653572,0.58413124,3.8059998,1812.8398354053497,4.1685967e-06
439000,1112.7345,0.0019948902,0.0025035029,0.015320027,0.4654226,0.58413696,3.801651,1816.976249217987,4.07371e-06
440000,1102.0085,0.0019943903,0.002503262,0.0152829485,0.4653155,0.5841037,3.79245,1821.1129777431488,3.9809793e-06
441000,1065.4314,0.001994615,0.0025033657,0.015316276,0.46536312,0.5841167,3.8007202,1825.2582550048828,3.890363e-06
442000,1079.6335,0.001994056,0.0025031636,0.0152964145,0.465244,0.5840975,3.7957916,1829.4007709026337,3.8018054e-06
443000,1049.9822,0.0019941812,0.0025032053,0.015321871,0.4652704,0.5841005,3.8021088,1833.5301468372345,3.7152683e-06
444000,1067.3601,0.0019943635,0.002503298,0.015358889,0.4653105,0.5841159,3.8112946,1837.6598370075226,3.6306967e-06
445000,1057.3823,0.0019943821,0.0025032738,0.015326913,0.46531394,0.58410764,3.80336,1841.794601202011,3.5480539e-06
446000,1048.8573,0.001993782,0.0025030773,0.0153187355,0.46518338,0.58408725,3.8013306,1845.937067747116,3.4672885e-06
447000,1112.5845,0.0019940787,0.0025031432,0.015318305,0.4652473,0.5840882,3.8012238,1850.0745401382446,3.3883655e-06
448000,1061.2906,0.001994071,0.0025031418,0.0153156,0.46524557,0.5840881,3.8005524,1854.2134222984314,3.3112353e-06
449000,1070.4463,0.0019941477,0.0025031574,0.01530158,0.465263,0.58408993,3.7970734,1858.3482449054718,3.235864e-06
450000,1055.6885,0.001994096,0.0025031534,0.015338966,0.46525103,0.58409,3.8063507,1862.4828851222992,3.1622046e-06
451000,1051.6599,0.0019939472,0.002503117,0.0153150465,0.46522045,0.5840911,3.800415,1866.6241545677185,3.0902263e-06
452000,1037.8684,0.0019946697,0.0025033737,0.015313755,0.46537557,0.5841175,3.8000946,1870.7694969177246,3.0198823e-06
453000,1067.9578,0.0019940503,0.0025031173,0.015313386,0.46524003,0.58408093,3.800003,1874.8995752334595,2.95114e-06
454000,1084.6486,0.001994359,0.0025032938,0.015342348,0.46531036,0.58411646,3.80719,1879.0456821918488,2.8839656e-06
455000,1073.46,0.0019942361,0.002503168,0.015311787,0.4652814,0.5840871,3.7996063,1883.1850881576538,2.818317e-06
456000,1037.2863,0.0019939432,0.0025030682,0.015301088,0.46521702,0.5840745,3.7969513,1887.3161249160767,2.7541655e-06
457000,1056.6593,0.0019938485,0.002503097,0.01530367,0.46519896,0.584091,3.7975922,1891.4596371650696,2.691472e-06
458000,1089.4082,0.0019942825,0.002503179,0.015306314,0.46529102,0.58408654,3.7982483,1895.609297990799,2.630208e-06
459000,1075.6593,0.0019936822,0.0025030554,0.015326606,0.46516246,0.5840879,3.8032837,1899.7401278018951,2.5703357e-06
460000,1067.6724,0.0019939672,0.0025030444,0.015275631,0.46522167,0.5840665,3.7906342,1903.8835847377777,2.5118293e-06
461000,1064.2344,0.001994174,0.0025031439,0.015318551,0.4652678,0.58408374,3.8012848,1908.025378227234,2.4546516e-06
462000,1072.2808,0.001993737,0.002503057,0.015323593,0.4651745,0.58408564,3.802536,1912.1595120429993,2.3987784e-06
463000,1077.9111,0.0019938692,0.0025030512,0.015294385,0.46520248,0.5840766,3.795288,1916.3023238182068,2.3441744e-06
464000,1094.7545,0.0019941118,0.002503083,0.015262349,0.465253,0.5840691,3.7873383,1920.4457671642303,2.2908157e-06
465000,1083.9922,0.0019942448,0.002503174,0.015298997,0.4652838,0.5840889,3.7964325,1924.5864787101746,2.2386691e-06
466000,1103.5754,0.0019942045,0.0025031522,0.015299489,0.46527496,0.58408517,3.7965546,1928.7263824939728,2.187712e-06
467000,1058.0234,0.0019942692,0.002503148,0.015323163,0.465287,0.5840775,3.8024292,1932.857482433319,2.1379126e-06
468000,1026.4801,0.0019940075,0.002503049,0.015295861,0.46523076,0.58406645,3.7956543,1937.002173423767,2.089249e-06
469000,1071.0106,0.001993974,0.0025030382,0.01531271,0.46522343,0.58406544,3.7998352,1941.138962507248,2.0416908e-06
470000,1066.1777,0.001994068,0.0025030687,0.015288298,0.4652428,0.58406585,3.7937775,1945.2784159183502,1.9952172e-06
471000,1050.9851,0.001994153,0.0025031255,0.01531234,0.46526167,0.5840769,3.7997437,1949.4081194400787,1.9497998e-06
472000,1081.9113,0.0019941265,0.0025030952,0.015331771,0.4652561,0.5840714,3.8045654,1953.5516531467438,1.9054178e-06
473000,1038.9294,0.0019941016,0.0025030551,0.015286207,0.46524984,0.58406097,3.7932587,1957.6886293888092,1.8620443e-06
474000,1075.6082,0.0019941,0.002503098,0.015305331,0.46525133,0.5840748,3.7980042,1961.8239886760712,1.81966e-06
475000,1095.0789,0.0019939078,0.0025030305,0.015310189,0.46520913,0.5840665,3.7992096,1965.9552867412567,1.7782386e-06
476000,1088.073,0.0019940273,0.0025030652,0.0153116025,0.46523467,0.5840686,3.7995605,1970.099247455597,1.7377619e-06
477000,1072.4323,0.0019940145,0.0025030398,0.015310003,0.465231,0.5840615,3.7991638,1974.2296857833862,1.6982048e-06
478000,1082.0684,0.001994196,0.0025030975,0.015293217,0.46527028,0.5840665,3.7949982,1978.3740565776825,1.659548e-06
479000,1079.0615,0.0019944818,0.002503244,0.01533294,0.46533313,0.5840912,3.8048553,1982.5039098262787,1.621773e-06
480000,1095.53,0.0019940399,0.0025031108,0.01530244,0.4652401,0.58408433,3.797287,1986.6390311717987,1.5848562e-06
481000,1058.8369,0.0019941595,0.0025030791,0.015292663,0.46526188,0.58406293,3.7948608,1990.7662358283997,1.5487813e-06
482000,1063.135,0.0019943693,0.0025031995,0.0152859,0.46530926,0.58408624,3.7931824,1994.912971496582,1.5135258e-06
483000,1035.9843,0.0019941914,0.0025031236,0.015308405,0.46526918,0.58407307,3.798767,1999.0470871925354,1.4790747e-06
484000,1058.532,0.0019943323,0.0025032482,0.015372417,0.4653038,0.5841053,3.8146515,2003.1812217235565,1.445406e-06
485000,1055.2617,0.001994072,0.0025030784,0.0153232245,0.46524492,0.58407086,3.8024445,2007.3216693401337,1.4125055e-06
486000,1045.7222,0.0019939307,0.002503031,0.0153098805,0.46521387,0.5840653,3.7991333,2011.4656908512115,1.3803522e-06
487000,1072.4565,0.0019940597,0.0025030726,0.015292663,0.46524268,0.58407086,3.7948608,2015.5999839305878,1.3489322e-06
488000,1064.6216,0.0019938182,0.002503026,0.015347698,0.4651908,0.58407205,3.8085175,2019.7427246570587,1.3182262e-06
489000,1086.785,0.0019938631,0.0025030444,0.015343946,0.4652005,0.58407426,3.8075867,2023.8811039924622,1.2882203e-06
490000,1082.3119,0.0019943942,0.002503188,0.015313263,0.46531337,0.58408004,3.7999725,2028.0097692012787,1.2588961e-06
491000,1087.5739,0.0019941614,0.0025031075,0.015306929,0.46526465,0.5840746,3.7984009,2032.1491720676422,1.230241e-06
492000,1069.0669,0.0019944627,0.0025032177,0.015280489,0.46532965,0.5840865,3.7918396,2036.282077550888,1.2022366e-06
493000,1052.1732,0.0019945735,0.002503283,0.015333555,0.46535254,0.5840953,3.805008,2040.424010515213,1.174871e-06
494000,1059.7255,0.001994555,0.002503243,0.01527643,0.46534774,0.58408475,3.7908325,2044.5671036243439,1.1481271e-06
495000,1083.9285,0.0019938853,0.0025029974,0.015306868,0.46520317,0.58405745,3.7983856,2048.706015586853,1.1219933e-06
496000,1074.6567,0.0019941106,0.0025030726,0.015327959,0.46525255,0.5840661,3.8036194,2052.8412806987762,1.096453e-06
497000,1066.7075,0.0019941889,0.0025031432,0.015322056,0.46527186,0.5840843,3.8021545,2056.9792041778564,1.0714951e-06
498000,1058.3728,0.0019940853,0.0025030852,0.015294324,0.46524864,0.5840735,3.7952728,2061.1172647476196,1.0471044e-06
499000,1094.7458,0.0019941411,0.0025031094,0.015315907,0.4652608,0.584077,3.8006287,2065.2428522109985,1.0232701e-06
500000,1063.8789,0.0019942038,0.0025030617,0.015293586,0.4652707,0.5840551,3.7950897,2069.377839565277,9.999769e-07
501000,1061.3604,0.00199428,0.002503161,0.0152999805,0.46529073,0.58408284,3.7966766,2073.519691467285,9.772153e-07
502000,1057.221,0.0019941754,0.0025030952,0.01531357,0.4652665,0.5840684,3.8000488,2077.6483793258667,9.549707e-07
503000,1086.2043,0.0019943186,0.0025031257,0.015285161,0.46529648,0.58406705,3.7929993,2081.7909772396088,9.3323246e-07
504000,1048.5789,0.0019941765,0.002503091,0.015307914,0.46526527,0.58406436,3.798645,2085.9226586818695,9.119899e-07
505000,1082.2471,0.0019939397,0.0025030733,0.01535649,0.46521753,0.58407843,3.8106995,2090.054522752762,8.9122994e-07
506000,1029.5001,0.001994504,0.0025032666,0.015320642,0.46533975,0.584099,3.8018036,2094.1924951076508,8.709436e-07
507000,1055.2932,0.0019938373,0.0025029986,0.015283194,0.46519482,0.58406365,3.792511,2098.3256628513336,8.5111805e-07
508000,1081.7065,0.001994228,0.002503097,0.015302563,0.465277,0.5840645,3.7973175,2102.463336467743,8.317447e-07
509000,1066.5947,0.001994176,0.0025030675,0.015297459,0.4652663,0.58406097,3.796051,2106.6042852401733,8.128115e-07
510000,1061.1265,0.0019942878,0.0025031564,0.01533048,0.46529147,0.58407927,3.804245,2110.738162279129,7.943101e-07
511000,1034.4485,0.0019942063,0.0025030752,0.0152954925,0.4652722,0.5840602,3.7955627,2114.876134157181,7.76229e-07
512000,1055.6735,0.0019939682,0.0025030302,0.015313263,0.46522248,0.5840641,3.7999725,2119.0153534412384,7.585603e-07
513000,1061.2197,0.0019943293,0.0025031397,0.015310558,0.46529934,0.5840712,3.7993011,2123.1514840126038,7.41293e-07
514000,1082.9578,0.0019941733,0.0025030533,0.015280058,0.46526387,0.5840539,3.7917328,2127.283748626709,7.244195e-07
515000,1083.9979,0.0019941055,0.002503075,0.015291803,0.46525228,0.58406854,3.7946472,2131.427221059799,7.0792936e-07
516000,1026.9004,0.001993658,0.0025029655,0.015303916,0.4651555,0.5840634,3.7976532,2135.566520690918,6.918153e-07
517000,1077.3567,0.0019943907,0.0025032,0.015267145,0.4653102,0.58407766,3.7885284,2139.7032673358917,6.760673e-07
518000,1070.5947,0.0019942382,0.0025030852,0.015307482,0.46527874,0.58406043,3.7985382,2143.8413212299347,6.606785e-07
519000,1081.6948,0.0019943095,0.0025031196,0.015284915,0.46529445,0.5840658,3.7929382,2147.9797806739807,6.456393e-07
520000,1047.4381,0.0019944946,0.002503217,0.015260935,0.46533388,0.58407915,3.7869873,2152.1147236824036,6.3094313e-07
521000,1054.3362,0.0019940566,0.0025030237,0.0153057,0.46524075,0.58405656,3.7980957,2156.257435321808,6.1658073e-07
522000,1079.8567,0.001993991,0.0025030815,0.0153116025,0.46522918,0.5840787,3.7995605,2160.392534017563,6.02546e-07
523000,1061.2677,0.0019939863,0.00250299,0.0152838705,0.4652236,0.5840478,3.7926788,2164.5398721694946,5.888301e-07
524000,1074.0615,0.0019939204,0.0025030132,0.015308836,0.4652123,0.5840624,3.798874,2168.6697936058044,5.75427e-07
525000,1072.6228,0.001993876,0.0025031152,0.015293586,0.46520656,0.58409667,3.7950897,2172.8037252426147,5.6232847e-07
526000,1078.438,0.0019940003,0.002503034,0.015288605,0.46522963,0.5840636,3.7938538,2176.9403150081635,5.495285e-07
527000,1065.4402,0.0019943898,0.0025031972,0.015295061,0.46531445,0.5840861,3.795456,2181.0855588912964,5.370195e-07
528000,1084.7588,0.0019938545,0.0025030028,0.015285223,0.46519864,0.5840641,3.7930145,2185.226580619812,5.247951e-07
529000,1076.989,0.0019939102,0.0025029995,0.015324024,0.46520942,0.5840584,3.8026428,2189.3626544475555,5.128497e-07
530000,1073.6697,0.0019939486,0.0025029744,0.015288728,0.46521598,0.5840468,3.7938843,2193.5011579990387,5.011755e-07
531000,1075.5728,0.00199413,0.0025031362,0.015312402,0.46525958,0.5840861,3.799759,2197.6380519866943,4.897676e-07
532000,1098.146,0.0019940448,0.002503074,0.015328267,0.46523964,0.5840724,3.8036957,2201.7689979076385,4.786189e-07
533000,1091.9568,0.0019939223,0.0025030086,0.015269113,0.46521297,0.5840616,3.7890167,2205.9096534252167,4.6772448e-07
534000,1060.9694,0.001994205,0.0025031029,0.015280981,0.46527326,0.5840695,3.7919617,2210.052595615387,4.5707748e-07
535000,1035.7723,0.0019937656,0.0025029338,0.015276184,0.46517745,0.58404773,3.7907715,2214.195086479187,4.466734e-07
536000,1092.388,0.0019937768,0.002502973,0.015312033,0.46518105,0.58405906,3.7996674,2218.340100288391,4.3650562e-07
537000,1071.2661,0.0019940012,0.0025029967,0.015292048,0.4652276,0.5840503,3.7947083,2222.467458486557,4.2656984e-07
538000,1040.595,0.001994155,0.0025030833,0.0153106805,0.4652626,0.58406764,3.7993317,2226.6105964183807,4.1685968e-07
539000,1054.7031,0.0019940515,0.002503017,0.015294631,0.46523824,0.5840522,3.7953491,2230.7411975860596,4.0737106e-07
540000,1073.884,0.0019944075,0.00250319,0.015342594,0.4653161,0.5840794,3.807251,2234.8809497356415,3.9809788e-07
541000,1067.9512,0.0019939307,0.0025029916,0.0152723715,0.46521246,0.5840525,3.7898254,2239.01549243927,3.8903633e-07
542000,1070.4404,0.0019944657,0.002503222,0.015327221,0.46533012,0.58408725,3.8034363,2243.148424386978,3.801806e-07
543000,1060.5903,0.0019941444,0.0025030698,0.01532015,0.46525952,0.5840633,3.8016815,2247.285158395767,3.7152685e-07
544000,1079.6525,0.0019937428,0.0025030272,0.015346529,0.46517572,0.5840782,3.8082275,2251.4127328395844,3.6306966e-07
545000,1028.5286,0.0019939165,0.0025029893,0.015285347,0.46521074,0.58405536,3.793045,2255.551956176758,3.5480537e-07
546000,1059.399,0.001993926,0.002502983,0.015286146,0.46521118,0.5840502,3.7932434,2259.677967071533,3.4672883e-07
547000,1023.0582,0.0019940522,0.0025030363,0.015322548,0.4652398,0.58405983,3.8022766,2263.8148555755615,3.3883654e-07
548000,1055.9583,0.0019943938,0.0025031713,0.0153178135,0.46531314,0.5840755,3.8011017,2267.9512701034546,3.311235e-07
549000,1062.9185,0.0019937113,0.0025029797,0.015341917,0.46516684,0.584064,3.8070831,2272.092183828354,3.235864e-07
550000,1084.0579,0.001994034,0.0025030451,0.015321318,0.4652365,0.584064,3.8019714,2276.226294517517,3.162205e-07
551000,1088.918,0.0019947963,0.002503385,0.015297891,0.46539965,0.58410716,3.7961578,2280.353756427765,3.0902262e-07
552000,1078.5372,0.0019942038,0.0025030843,0.015277352,0.46527258,0.5840642,3.7910614,2284.4980974197388,3.0198825e-07
553000,1040.4268,0.0019938466,0.0025029753,0.015294324,0.4651956,0.58405524,3.7952728,2288.6383304595947,2.95114e-07
554000,1073.685,0.0019940233,0.0025030246,0.015287745,0.4652341,0.58405924,3.7936401,2292.7787659168243,2.8839654e-07
555000,1060.5002,0.0019941677,0.0025030812,0.015299612,0.46526486,0.5840653,3.796585,2296.90860414505,2.818317e-07
556000,1055.529,0.0019939323,0.0025029636,0.015285038,0.4652123,0.5840449,3.7929688,2301.048264980316,2.7541657e-07
557000,1060.2317,0.0019946655,0.0025033043,0.015328328,0.4653713,0.58409375,3.803711,2305.189010620117,2.691472e-07
558000,1056.5107,0.001994121,0.0025030437,0.015317444,0.46525407,0.5840572,3.8010101,2309.326230287552,2.630208e-07
559000,1084.486,0.001994029,0.0025030044,0.015278951,0.46523407,0.5840518,3.7914581,2313.4592158794403,2.570336e-07
560000,1103.251,0.001994059,0.002503032,0.015298505,0.465241,0.5840578,3.7963104,2317.6004593372345,2.5118294e-07
561000,1055.8091,0.001994335,0.002503147,0.015318367,0.46530092,0.5840734,3.801239,2321.7347779273987,2.4546517e-07
562000,1060.7106,0.0019941786,0.002503082,0.015326483,0.46526578,0.5840622,3.8032532,2326.050466299057,2.3987786e-07
563000,1048.6798,0.0019938669,0.002502971,0.015258721,0.46520013,0.5840533,3.786438,2330.1868784427643,2.3441744e-07
564000,1028.7056,0.0019940122,0.0025030249,0.015321748,0.465229,0.5840549,3.8020782,2334.331629514694,2.2908158e-07
565000,1086.7832,0.0019940452,0.0025030368,0.015304408,0.46523857,0.5840607,3.7977753,2338.4624605178833,2.2386692e-07
566000,1041.5588,0.001994031,0.0025030235,0.015292356,0.4652348,0.5840569,3.7947845,2342.6039702892303,2.1877122e-07
567000,1068.5472,0.0019944636,0.0025032042,0.015307236,0.4653295,0.5840827,3.7984772,2346.7416908740997,2.1379127e-07
568000,1053.9573,0.0019940045,0.002503021,0.015319596,0.46522954,0.5840585,3.8015442,2350.8771777153015,2.089249e-07
569000,1074.5713,0.00199388,0.002502981,0.01529666,0.465201,0.5840514,3.7958527,2355.001635789871,2.0416908e-07
570000,1056.9971,0.0019939125,0.00250298,0.015280366,0.4652102,0.5840538,3.791809,2359.1470386981964,1.9952175e-07
571000,1049.7417,0.0019943984,0.0025032144,0.015321933,0.4653168,0.58409095,3.802124,2363.2769832611084,1.9497998e-07
572000,1064.9728,0.0019940415,0.002503025,0.015322363,0.46523702,0.584057,3.8022308,2367.413493156433,1.905418e-07
573000,1085.9342,0.0019942229,0.0025030838,0.015259705,0.46527463,0.58405876,3.7866821,2371.546033143997,1.8620442e-07
574000,1059.9006,0.0019940448,0.0025030044,0.015259459,0.4652367,0.58404934,3.786621,2375.6782519817352,1.81966e-07
575000,1049.4448,0.0019939702,0.0025030079,0.015305023,0.4652222,0.58405703,3.7979279,2379.8085598945618,1.7782385e-07
576000,1086.8054,0.0019947095,0.002503348,0.015306806,0.4653839,0.58410823,3.7983704,2383.946526527405,1.7377619e-07
577000,1033.6785,0.0019942273,0.0025031203,0.015338044,0.4652785,0.58407366,3.8061218,2388.0724840164185,1.6982048e-07
578000,1041.7776,0.0019942177,0.0025031383,0.015320396,0.4652771,0.5840799,3.8017426,2392.2149090766907,1.659548e-07
579000,1054.5269,0.0019940662,0.00250308,0.015305577,0.46524456,0.58407307,3.7980652,2396.353359222412,1.6217729e-07
580000,1056.0332,0.0019942368,0.00250321,0.015325684,0.465284,0.5841017,3.8030548,2400.4847569465637,1.5848562e-07
581000,1089.7927,0.0019937803,0.0025029797,0.015272433,0.46518314,0.5840632,3.7898407,2404.6165311336517,1.5487814e-07
582000,1052.7368,0.0019941747,0.002503086,0.01529334,0.46526635,0.5840664,3.7950287,2408.752363204956,1.513526e-07
583000,1093.602,0.0019939668,0.0025030104,0.015309081,0.46521956,0.58405405,3.798935,2412.8962693214417,1.4790747e-07
584000,1085.1201,0.001993937,0.0025030153,0.015292048,0.4652155,0.5840613,3.7947083,2417.0364191532135,1.4454059e-07
585000,1069.2225,0.0019942655,0.0025031616,0.015340995,0.46528763,0.5840838,3.8068542,2421.166747570038,1.4125054e-07
586000,1083.406,0.0019937367,0.0025029234,0.0152632715,0.4651715,0.5840471,3.7875671,2425.3051977157593,1.380352e-07
587000,1070.6287,0.0019940634,0.002503045,0.0153295575,0.46524072,0.5840585,3.804016,2429.434247493744,1.3489323e-07
588000,1059.8179,0.0019942587,0.002503133,0.015300596,0.46528617,0.5840769,3.7968292,2433.5794644355774,1.318226e-07
589000,1069.5471,0.0019938706,0.0025030281,0.015299427,0.46520272,0.58407056,3.7965393,2437.7114629745483,1.2882204e-07
590000,1051.0552,0.0019940175,0.002503009,0.01531314,0.46523204,0.5840543,3.799942,2441.851012945175,1.2588963e-07
591000,1057.9797,0.001993583,0.0025030356,0.015309758,0.46514243,0.5840904,3.7991028,2445.9802865982056,1.2302411e-07
592000,1074.9993,0.0019940923,0.0025030936,0.0153616555,0.46524927,0.58407366,3.8119812,2450.124670982361,1.2022367e-07
593000,1049.4026,0.0019940473,0.0025030603,0.015333186,0.4652396,0.58406776,3.8049164,2454.2540287971497,1.174871e-07
594000,1051.5267,0.0019940643,0.0025030253,0.01532636,0.4652409,0.5840537,3.8032227,2458.390170812607,1.148127e-07
595000,1047.9862,0.0019941367,0.0025030505,0.015304838,0.46525627,0.58405584,3.797882,2462.523777246475,1.1219932e-07
596000,1070.5966,0.001993906,0.002503104,0.01532968,0.46521208,0.584091,3.8040466,2466.6558957099915,1.09645285e-07
597000,1064.8867,0.0019941886,0.0025030843,0.0152910035,0.4652695,0.5840654,3.7944489,2470.791548013687,1.0714952e-07
598000,1061.0887,0.001994169,0.0025030733,0.015337059,0.46526435,0.58406204,3.8058777,2474.9263858795166,1.04710445e-07
599000,1072.2677,0.0019938902,0.0025029709,0.0152829485,0.4652049,0.58405197,3.79245,2479.0611312389374,1.02327e-07
600000,1060.5913,0.001993784,0.002502984,0.015317875,0.46518308,0.5840626,3.801117,2483.1991307735443,9.999769e-08
601000,1081.6047,0.0019941586,0.0025030696,0.015301088,0.4652632,0.5840635,3.7969513,2487.3388199806213,9.772153e-08
602000,1087.1658,0.0019938156,0.0025029597,0.015282333,0.4651885,0.584052,3.7922974,2491.478996992111,9.549707e-08
603000,1059.1293,0.0019938978,0.002502981,0.01530902,0.46520656,0.5840539,3.7989197,2495.60639667511,9.3323244e-08
604000,1096.501,0.0019942652,0.0025030954,0.015290512,0.46528482,0.5840618,3.7943268,2499.74662065506,9.1199e-08
605000,1075.5266,0.0019944129,0.002503192,0.0153267905,0.4653172,0.5840796,3.8033295,2503.8892681598663,8.9123e-08
606000,1074.1418,0.0019941777,0.002503155,0.015352617,0.46526918,0.5840875,3.8097382,2508.0272936820984,8.709437e-08
607000,1080.6799,0.0019939772,0.0025030582,0.01531935,0.4652254,0.58407205,3.8014832,2512.1639816761017,8.5111814e-08
608000,1073.1835,0.0019942701,0.0025031376,0.015334292,0.4652871,0.58407456,3.805191,2516.308350801468,8.317448e-08
609000,1068.3198,0.0019942012,0.0025030826,0.0153133245,0.46527204,0.58406407,3.7999878,2520.4343404769897,8.128116e-08
610000,1069.0396,0.0019940513,0.002503047,0.015311664,0.46523935,0.58406204,3.7995758,2524.5634109973907,7.943102e-08
611000,1064.118,0.00199396,0.0025030281,0.015301641,0.46522117,0.58406466,3.7970886,2528.704681158066,7.7622914e-08
612000,1057.5172,0.001993896,0.0025029965,0.015302871,0.4652068,0.5840591,3.7973938,2532.834084033966,7.5856036e-08
613000,1046.3513,0.0019939085,0.0025029886,0.015267575,0.465208,0.5840532,3.7886353,2536.9684014320374,7.4129304e-08
614000,1116.628,0.0019940033,0.0025030086,0.015310803,0.46522793,0.5840527,3.7993622,2541.1091113090515,7.2441956e-08
615000,1071.0906,0.0019941358,0.0025030475,0.015295061,0.4652576,0.58405787,3.795456,2545.2487745285034,7.0792936e-08
616000,1060.9663,0.0019937062,0.002502991,0.0153035475,0.465164,0.5840633,3.7975616,2549.387197494507,6.918153e-08
617000,1060.2942,0.0019939903,0.0025030049,0.01530201,0.46522534,0.58405274,3.7971802,2553.5258407592773,6.7606734e-08
618000,1072.4443,0.0019937116,0.0025029841,0.015310558,0.4651678,0.58406657,3.7993011,2557.658716440201,6.6067855e-08
619000,1062.8723,0.0019936834,0.0025031038,0.015338597,0.4651655,0.5841047,3.8062592,2561.7977182865143,6.4563935e-08
620000,1072.6785,0.0019941474,0.0025030714,0.01530201,0.46526086,0.5840648,3.7971802,2565.93767952919,6.309431e-08
621000,1082.8928,0.0019938524,0.0025029634,0.015307421,0.4651962,0.58405066,3.798523,2570.076912879944,6.1658085e-08
622000,1057.6082,0.0019944839,0.0025032416,0.01535274,0.465333,0.5840892,3.8097687,2574.20796918869,6.025461e-08
623000,1073.0192,0.0019942175,0.0025030805,0.01529254,0.46527487,0.5840612,3.7948303,2578.3524844646454,5.8883007e-08
624000,1040.5605,0.0019942631,0.0025031012,0.015293709,0.46528518,0.5840649,3.7951202,2582.4871599674225,5.7542703e-08
625000,1027.6274,0.0019939984,0.002503003,0.015287868,0.46522802,0.5840537,3.7936707,2586.62361907959,5.6232842e-08
626000,1069.7532,0.0019937854,0.0025030551,0.015357905,0.4651856,0.5840842,3.8110504,2590.7631318569183,5.495286e-08
627000,1064.6877,0.001994142,0.002503054,0.015290019,0.46525857,0.5840584,3.7942047,2594.9031977653503,5.3701946e-08
628000,1080.791,0.0019939141,0.002503014,0.015309327,0.46521062,0.5840624,3.798996,2599.032921552658,5.2479518e-08
629000,1066.2394,0.0019940326,0.0025030517,0.015319596,0.46523595,0.5840651,3.8015442,2603.16410446167,5.1284964e-08
630000,1072.5973,0.0019942138,0.0025030912,0.015299919,0.46527436,0.5840649,3.7966614,2607.3020412921906,5.0117546e-08
631000,1078.5548,0.001994283,0.0025031262,0.0153071135,0.46528867,0.58406854,3.7984467,2611.4323015213013,4.8976762e-08
632000,1061.7938,0.0019936531,0.0025029425,0.015280858,0.46515483,0.5840585,3.7919312,2615.567321538925,4.7861892e-08
633000,1077.9062,0.0019939968,0.0025030023,0.015305638,0.46522725,0.58405304,3.7980804,2619.707489013672,4.6772445e-08
634000,1060.4829,0.0019940762,0.0025030489,0.015330419,0.46524522,0.5840622,3.8042297,2623.841629266739,4.570775e-08
635000,1087.8412,0.0019938604,0.0025030563,0.015367559,0.46520066,0.58407885,3.813446,2627.9783613681793,4.4667342e-08
636000,1063.7815,0.0019939214,0.0025029543,0.015258721,0.4652105,0.5840439,3.786438,2632.111205816269,4.3650566e-08
637000,1076.715,0.001993849,0.0025029697,0.015328144,0.4651954,0.5840525,3.8036652,2636.2402245998383,4.265699e-08
638000,1085.3594,0.0019945481,0.0025032328,0.015277537,0.4653468,0.5840836,3.7911072,2640.3732631206512,4.1685972e-08
639000,1037.3767,0.0019939744,0.0025030132,0.015305577,0.4652234,0.5840587,3.7980652,2644.5039734840393,4.0737106e-08
640000,1055.2759,0.0019938136,0.002502991,0.015305946,0.46518672,0.5840573,3.7981567,2648.646331310272,3.9809795e-08
641000,1072.4417,0.0019943782,0.002503155,0.015321257,0.46530962,0.584072,3.8019562,2652.781459093094,3.8903632e-08
642000,1084.7268,0.0019938643,0.0025029469,0.015290389,0.46519753,0.5840438,3.7942963,2656.9223675727844,3.801806e-08
643000,1051.2249,0.0019940261,0.0025030354,0.015314923,0.4652343,0.5840613,3.8003845,2661.0551052093506,3.7152684e-08
644000,1074.3289,0.0019942003,0.0025030791,0.015277229,0.46526945,0.5840583,3.791031,2665.1993980407715,3.6306968e-08
645000,1081.4065,0.0019940862,0.0025030472,0.015304285,0.46524638,0.5840594,3.7977448,2669.3350784778595,3.548054e-08
646000,1095.8171,0.0019941903,0.002503099,0.015333985,0.46526954,0.5840684,3.8051147,2673.4835340976715,3.4672887e-08
647000,1058.9972,0.0019944543,0.0025032086,0.015353539,0.46532643,0.5840824,3.809967,2677.61261177063,3.388366e-08
648000,1049.8113,0.0019940776,0.0025030393,0.015322794,0.4652447,0.5840583,3.8023376,2681.749844789505,3.3112354e-08
649000,1049.6036,0.0019937498,0.0025029615,0.015319043,0.46517515,0.5840575,3.8014069,2685.890546321869,3.235864e-08
650000,1079.2156,0.0019936082,0.0025030023,0.015288667,0.46514755,0.58408016,3.793869,2690.0313925743103,3.1622047e-08
651000,1079.5164,0.0019941549,0.0025030985,0.015363992,0.46526212,0.58407056,3.812561,2694.166841506958,3.090226e-08
652000,1059.9221,0.0019942634,0.0025031136,0.015278828,0.465285,0.5840675,3.7914276,2698.3045167922974,3.0198827e-08
653000,1062.7103,0.0019939865,0.0025030272,0.015291495,0.4652265,0.58406234,3.794571,2702.438064813614,2.9511398e-08
654000,1032.647,0.001994461,0.0025032014,0.015272617,0.46532518,0.58407426,3.7898865,2706.5768942832947,2.8839656e-08
655000,1050.6316,0.0019940427,0.0025030053,0.015304162,0.46523625,0.5840499,3.7977142,2710.7173190116882,2.8183171e-08
656000,1069.5684,0.0019940354,0.0025030028,0.015282826,0.46523508,0.5840502,3.7924194,2714.848322868347,2.7541658e-08
657000,1048.7169,0.0019942948,0.0025031334,0.015365776,0.4652915,0.5840707,3.8130035,2718.980992794037,2.6914718e-08
658000,1067.2917,0.0019938634,0.0025029525,0.015309696,0.46519858,0.58404785,3.7990875,2723.126140832901,2.630208e-08
659000,1048.8881,0.001994415,0.0025031918,0.015296169,0.46531874,0.5840813,3.7957306,2727.2646420001984,2.5703358e-08
660000,1075.3767,0.001993789,0.002502978,0.01531148,0.4651832,0.5840589,3.79953,2731.4016671180725,2.5118295e-08
661000,1057.9873,0.001994163,0.0025030877,0.015324761,0.4652637,0.5840671,3.802826,2735.5306174755096,2.4546518e-08
662000,1074.2899,0.0019939614,0.0025030086,0.015306376,0.46521965,0.5840566,3.7982635,2739.6667585372925,2.3987784e-08
663000,1037.47,0.0019940983,0.002503164,0.015348743,0.46525383,0.5840966,3.8087769,2743.802054643631,2.3441741e-08
664000,1077.1416,0.0019940052,0.002503032,0.015329927,0.46522966,0.584061,3.8041077,2747.9430084228516,2.2908157e-08
665000,1083.601,0.001994004,0.0025030167,0.015280919,0.46522865,0.58405584,3.7919464,2752.0758743286133,2.2386693e-08
666000,1067.0173,0.0019938818,0.0025029895,0.015305515,0.46520343,0.5840576,3.79805,2756.207588672638,2.1877122e-08
667000,1072.7727,0.0019946888,0.0025033304,0.015270096,0.46537676,0.58409953,3.7892609,2760.3375096321106,2.1379128e-08
668000,1067.512,0.001993918,0.0025029753,0.015296169,0.46520978,0.5840492,3.7957306,2764.473794698715,2.0892491e-08
669000,1054.6558,0.0019939672,0.002503022,0.015314185,0.46522194,0.5840615,3.8002014,2768.6109669208527,2.0416907e-08
670000,1069.2136,0.001993936,0.0025029758,0.015281903,0.4652136,0.58404833,3.7921906,2772.746542930603,1.9952173e-08
671000,1065.4473,0.0019940755,0.0025030458,0.015306437,0.4652446,0.5840605,3.7982788,2776.889241695404,1.9497994e-08
672000,1057.3054,0.0019943614,0.0025031355,0.015295061,0.46530607,0.58406806,3.795456,2781.0287919044495,1.9054179e-08
673000,1045.6407,0.0019940033,0.0025030186,0.015269789,0.46522972,0.5840586,3.7891846,2785.1669692993164,1.8620442e-08
674000,1042.7296,0.0019939558,0.0025030302,0.015308713,0.46521968,0.58406436,3.7988434,2789.297463655472,1.81966e-08
675000,1092.0369,0.0019940152,0.0025030333,0.015308159,0.46523237,0.5840619,3.798706,2793.427133321762,1.7782385e-08
676000,1067.3181,0.0019942538,0.0025031217,0.015306314,0.46528432,0.5840729,3.7982483,2797.577639579773,1.737762e-08
677000,1072.4218,0.0019944636,0.002503205,0.015319227,0.4653281,0.58408,3.8014526,2801.718829870224,1.6982048e-08
678000,1097.1033,0.0019939828,0.0025030107,0.015304838,0.4652251,0.5840572,3.797882,2805.854754447937,1.659548e-08
679000,1087.1155,0.001993984,0.0025030246,0.0153150465,0.46522522,0.5840605,3.800415,2809.993420124054,1.621773e-08
680000,1081.1768,0.001994209,0.002503068,0.0153071135,0.46527264,0.5840578,3.7984467,2814.132559299469,1.5848562e-08
681000,1059.6289,0.0019939207,0.0025029834,0.015329127,0.46521044,0.5840515,3.8039093,2818.2652113437653,1.5487812e-08
682000,1086.9963,0.0019936392,0.0025029746,0.015282394,0.46515152,0.5840666,3.7923126,2822.402195453644,1.5135258e-08
683000,1074.6599,0.0019939526,0.002503034,0.015318858,0.46521956,0.58406657,3.801361,2826.539298057556,1.4790747e-08
684000,1081.2,0.001993941,0.0025030114,0.015353293,0.46521595,0.5840598,3.809906,2830.680542945862,1.4454061e-08
685000,1050.4773,0.0019938222,0.002502975,0.015289589,0.46518984,0.5840554,3.794098,2834.814838886261,1.4125054e-08
686000,1087.4727,0.0019944592,0.00250319,0.015270281,0.46532524,0.5840724,3.7893066,2838.956645965576,1.3803522e-08
687000,1077.1304,0.0019939444,0.002503032,0.015316276,0.4652178,0.58406645,3.8007202,2843.094882249832,1.3489322e-08
688000,1047.1836,0.0019945824,0.0025032607,0.01531148,0.46535397,0.5840881,3.79953,2847.231822490692,1.3182261e-08
689000,1072.6025,0.0019942515,0.002503096,0.015257429,0.46528253,0.5840638,3.7861176,2851.3707761764526,1.2882204e-08
690000,1055.483,0.0019937388,0.002502955,0.015293893,0.4651727,0.5840564,3.795166,2855.5068805217743,1.2588963e-08
691000,1074.7147,0.0019938326,0.002502976,0.015279812,0.46519297,0.58405674,3.7916718,2859.655536174774,1.230241e-08
692000,1062.1709,0.0019941211,0.0025031068,0.015316153,0.4652564,0.58407694,3.8006897,2863.796016216278,1.2022368e-08
693000,1054.3369,0.0019937837,0.0025029501,0.015305761,0.4651818,0.58405215,3.798111,2867.9327895641327,1.17487104e-08
694000,1084.1458,0.0019941211,0.002503071,0.015286023,0.46525523,0.58406585,3.793213,2872.0698387622833,1.1481272e-08
695000,1080.2988,0.0019943248,0.0025031413,0.015305331,0.46529627,0.5840673,3.7980042,2876.2101888656616,1.1219932e-08
696000,1071.9052,0.0019942094,0.0025031082,0.01533626,0.46527407,0.5840707,3.8056793,2880.3524515628815,1.096453e-08
697000,1067.4556,0.001994254,0.0025031124,0.015314677,0.46528375,0.5840693,3.8003235,2884.5003600120544,1.07149525e-08
698000,1056.5364,0.0019938583,0.002503001,0.015329866,0.46519893,0.58406264,3.8040924,2888.6410472393036,1.04710445e-08
699000,1047.5806,0.001993991,0.0025030398,0.015330788,0.4652271,0.58406466,3.8043213,2892.770626783371,1.0232701e-08
700000,1049.1116,0.0019947148,0.002503352,0.015303732,0.46538362,0.5841062,3.7976074,2896.9133508205414,9.999771e-09
701000,1075.6565,0.0019939917,0.0025030077,0.015333309,0.4652251,0.5840527,3.804947,2901.0584325790405,9.772154e-09
702000,1064.5494,0.0019943223,0.0025031408,0.0152958,0.4652991,0.5840741,3.795639,2905.202583551407,9.549707e-09
703000,1071.5537,0.0019940734,0.0025030144,0.015274893,0.46524325,0.58405113,3.790451,2909.336154460907,9.332324e-09
704000,1052.0752,0.0019941027,0.0025030437,0.015294815,0.46524993,0.58405757,3.795395,2913.4773139953613,9.1199e-09
705000,1075.4995,0.0019942396,0.0025031136,0.01530945,0.46528018,0.5840694,3.7990265,2917.621261358261,8.912301e-09
706000,1065.8403,0.0019941872,0.0025030996,0.015334354,0.46526954,0.58406985,3.8052063,2921.7623522281647,8.709438e-09
707000,1044.6069,0.0019942543,0.0025031164,0.015290019,0.46528402,0.58407074,3.7942047,2925.89390540123,8.511182e-09
708000,1056.6445,0.0019943775,0.002503226,0.0153267905,0.46531272,0.5840955,3.8033295,2930.0350630283356,8.317448e-09
709000,1069.6501,0.0019940622,0.0025030843,0.015317506,0.46524397,0.58407515,3.8010254,2934.1676440238953,8.128115e-09
710000,1094.5935,0.0019939167,0.0025030007,0.015297152,0.46521112,0.58405876,3.7959747,2938.308044910431,7.943102e-09
711000,1067.9703,0.0019940143,0.002503031,0.015311541,0.4652322,0.5840613,3.7995453,2942.4432892799377,7.76229e-09
712000,1045.6492,0.00199433,0.0025031508,0.015292971,0.4652995,0.5840737,3.7949371,2946.5805339813232,7.585604e-09
713000,1074.2429,0.0019937854,0.002503065,0.015363193,0.46518517,0.5840857,3.8123627,2950.7188346385956,7.4129303e-09
714000,1063.3772,0.0019939952,0.0025030253,0.015305331,0.46522817,0.5840611,3.7980042,2954.8569989204407,7.244196e-09
715000,1058.5876,0.0019940152,0.0025030246,0.0153267905,0.4652322,0.5840596,3.8033295,2958.993419408798,7.0792936e-09
716000,1052.2915,0.0019939642,0.0025029797,0.015309143,0.46522027,0.5840491,3.7989502,2963.139709711075,6.918153e-09
717000,1092.4937,0.0019944452,0.002503195,0.015262103,0.4653222,0.5840741,3.7872772,2967.2769796848297,6.760673e-09
718000,1083.4464,0.0019944373,0.0025031634,0.015271757,0.46532202,0.58407015,3.7896729,2971.4187190532684,6.606785e-09
719000,1059.9004,0.001994165,0.0025030854,0.01531935,0.46526474,0.58406764,3.8014832,2975.5532648563385,6.4563936e-09
720000,1049.331,0.0019938087,0.0025030172,0.015323839,0.46518934,0.584071,3.802597,2979.701224088669,6.309431e-09
721000,1071.3728,0.0019942238,0.0025030782,0.015268928,0.46527642,0.5840606,3.788971,2983.836765527725,6.165808e-09
722000,1058.8032,0.0019941588,0.0025030929,0.015335338,0.46526292,0.5840687,3.8054504,2987.9706115722656,6.02546e-09
723000,1095.4619,0.001994171,0.0025030577,0.015286269,0.46526363,0.58405566,3.793274,2992.100747823715,5.888301e-09
724000,1051.5074,0.0019943735,0.0025032358,0.015359257,0.46531215,0.5840991,3.811386,2996.239188671112,5.754271e-09
725000,1047.0596,0.001993982,0.0025031327,0.015337244,0.46522856,0.5840943,3.8059235,3000.374939918518,5.6232845e-09
726000,1057.9027,0.0019939872,0.0025030083,0.01531892,0.46522564,0.5840561,3.8013763,3004.5055508613586,5.4952856e-09
727000,1048.7584,0.0019946734,0.002503315,0.015338228,0.4653738,0.58409745,3.8061676,3008.639757156372,5.3701945e-09
728000,1096.3344,0.0019937882,0.0025030635,0.015299919,0.46518642,0.5840862,3.7966614,3012.770787715912,5.2479514e-09
729000,1074.8274,0.0019938822,0.0025030414,0.015325807,0.4652054,0.5840739,3.8030853,3016.913810491562,5.1284963e-09
730000,1072.2147,0.0019939009,0.0025029911,0.015283563,0.4652072,0.5840562,3.7926025,3021.046045780182,5.011755e-09
731000,1070.1132,0.001993698,0.0025029585,0.015301518,0.4651635,0.5840585,3.797058,3025.1842648983,4.8976765e-09
732000,1065.2358,0.0019938322,0.0025029746,0.015288298,0.46519127,0.58405334,3.7937775,3029.3275425434113,4.7861892e-09
733000,1071.0427,0.0019943556,0.0025031408,0.015292848,0.46530476,0.58406943,3.7949066,3033.4612667560577,4.677245e-09
734000,1081.4824,0.0019941963,0.0025030863,0.015308897,0.46526968,0.5840626,3.7988892,3037.5986704826355,4.5707753e-09
735000,1063.9995,0.0019942063,0.0025030926,0.01526856,0.46527395,0.58406776,3.7888794,3041.7357246875763,4.4667345e-09
736000,1059.7256,0.0019940566,0.0025030253,0.01531191,0.46523976,0.58405495,3.7996368,3045.8747851848602,4.3650568e-09
737000,1041.5532,0.0019938145,0.0025029585,0.015279259,0.4651881,0.58405155,3.7915344,3050.0141870975494,4.2656985e-09
738000,1059.1985,0.0019936012,0.0025029548,0.015271388,0.46514484,0.5840666,3.7895813,3054.153708219528,4.168597e-09
739000,1066.4688,0.0019944883,0.0025032184,0.015325131,0.46533325,0.5840817,3.8029175,3058.2926721572876,4.0737107e-09
740000,1091.5283,0.0019945435,0.0025032451,0.015322548,0.46534604,0.58408743,3.8022766,3062.433259487152,3.980979e-09
741000,1090.6738,0.0019941553,0.0025030987,0.0153061915,0.46526322,0.5840722,3.7982178,3066.574503660202,3.8903636e-09
742000,1083.0973,0.0019941085,0.0025030724,0.015305577,0.4652528,0.5840675,3.7980652,3070.7090106010437,3.801806e-09
743000,1053.4749,0.0019943994,0.002503168,0.015299366,0.46531364,0.58407307,3.796524,3074.8487224578857,3.715268e-09
744000,1069.2697,0.0019937947,0.0025029634,0.015265547,0.4651834,0.58405286,3.7881317,3078.9756531715393,3.6306964e-09
745000,1058.6321,0.001994091,0.0025030295,0.0152641935,0.4652484,0.58405656,3.787796,3083.1091134548187,3.548054e-09
746000,1082.2075,0.0019943672,0.0025032014,0.015313263,0.4653099,0.5840889,3.7999725,3087.2509591579437,3.4672885e-09
747000,1089.7836,0.0019941318,0.002503112,0.015354277,0.46525827,0.58407724,3.8101501,3091.3856797218323,3.3883656e-09
748000,1037.6733,0.0019941076,0.0025030712,0.015308774,0.46525243,0.58406705,3.7988586,3095.5157928466797,3.311235e-09
749000,1078.0762,0.0019941789,0.0025030787,0.015309942,0.4652675,0.5840647,3.7991486,3099.6491475105286,3.2358638e-09
750000,1071.2954,0.0019944329,0.0025031862,0.015275877,0.46532166,0.5840773,3.7906952,3103.776836872101,3.1622054e-09


==> heat_dim_100_orig.csv <==
Iter,Loss,L1_rel,L2_rel,Linf_rel,L1_abs,L2_abs,Linf_abs,Time,Stepsize
0,55109.99,0.9947815,0.99478215,0.99984026,232.11536,232.13406,246.54497,0.7045214176177979,0.001
1000,54958.52,0.9959445,0.9959762,1.0168029,232.36462,232.36848,241.65955,5.413200616836548,0.001
2000,54374.98,0.99159986,0.9916532,1.0177137,231.34412,231.34616,239.11964,10.127599954605103,0.001
3000,54398.547,0.98727626,0.98734117,1.0166608,230.33232,230.33415,237.07736,14.836060047149658,0.001
4000,53815.832,0.98286176,0.9829331,1.0140127,229.30087,229.30264,235.45644,19.549426794052124,0.001
5000,53349.305,0.978944,0.9790206,1.0109855,228.38535,228.38687,234.30222,24.292782306671143,0.001
6000,52610.414,0.97509956,0.97517574,1.0079288,227.48836,227.48982,233.18852,29.062718152999878,0.001
7000,52221.887,0.9701491,0.9702238,1.0035846,226.33379,226.33527,232.32613,33.85511636734009,0.001
8000,51789.14,0.9661148,0.9661883,1.0001727,225.39275,225.39421,231.06447,38.6216344833374,0.001
9000,51487.984,0.961961,0.9620345,0.9962713,224.42351,224.42491,229.83083,43.379499435424805,0.001
10000,50896.977,0.95724535,0.9573174,0.99235725,223.3236,223.32494,228.63751,48.09728193283081,0.001
11000,50574.426,0.95383435,0.9539077,0.9888675,222.52736,222.5286,227.60168,52.82096862792969,0.001
12000,49936.26,0.9490501,0.9491235,0.9854078,221.41115,221.41245,226.01819,57.53227615356445,0.001
13000,49402.1,0.945011,0.9450842,0.9813962,220.46877,220.46999,224.87465,62.24230170249939,0.001
14000,49068.203,0.9410499,0.941128,0.978919,219.54341,219.54462,223.45168,66.92167854309082,0.001
15000,49018.664,0.936179,0.9362505,0.97403705,218.4085,218.40965,222.50748,71.60954260826111,0.001
16000,48379.227,0.93167883,0.9317505,0.96982175,217.35838,217.35948,221.18332,76.29842877388,0.001
17000,47783.055,0.92797023,0.9280415,0.9654496,216.49326,216.49435,220.49603,80.99434328079224,0.001
18000,47232.2,0.9232422,0.9233123,0.9618655,215.39044,215.39162,219.07521,85.69888830184937,0.001
19000,47434.52,0.9190117,0.9190851,0.958356,214.40256,214.40369,218.2091,90.40973401069641,0.001
20000,46740.406,0.9157204,0.91579276,0.9537055,213.63493,213.63605,217.61278,95.1236481666565,0.001
21000,46222.387,0.91001856,0.9100847,0.94927365,212.30605,212.30716,216.28012,99.81260657310486,0.001
22000,45768.75,0.90738076,0.9074605,0.94762725,211.68742,211.68857,215.24106,104.53069972991943,0.001
23000,45324.523,0.9026869,0.90276,0.94202554,210.59373,210.59477,214.23624,109.23631978034973,0.001
24000,44958.305,0.8979948,0.89806694,0.93691695,209.49931,209.50043,213.02625,113.96734237670898,0.001
25000,44248.1,0.8928732,0.89294064,0.93283945,208.3054,208.30646,211.79175,118.69824624061584,0.001
26000,43894.49,0.8897874,0.88985914,0.9298357,207.5844,207.58542,211.072,123.41717100143433,0.001
27000,43588.4,0.88406914,0.88413316,0.92299795,206.2521,206.25313,210.45532,128.11597895622253,0.001
28000,43261.58,0.8809697,0.88103807,0.92213386,205.52794,205.52893,209.56143,132.85085892677307,0.001
29000,42613.184,0.87646383,0.8765342,0.91774863,204.47617,204.47714,207.68822,137.5551733970642,0.001
30000,42130.78,0.8713661,0.87143445,0.9141036,203.28728,203.2883,207.25044,142.278080701828,0.001
31000,41663.75,0.8680002,0.8680674,0.90831774,202.50212,202.50305,205.74196,146.96920251846313,0.001
32000,41573.21,0.8652938,0.8653717,0.90759325,201.86832,201.86935,205.26929,151.6845989227295,0.001
33000,41138.38,0.86030877,0.86038095,0.9020818,200.70653,200.7075,204.21558,156.37837052345276,0.001
34000,40958.82,0.85445595,0.85451967,0.89513326,199.34293,199.34387,202.66513,161.06636929512024,0.001
35000,40518.21,0.8520539,0.8521242,0.8927201,198.78088,198.78183,201.90474,165.7571897506714,0.001
36000,40223.637,0.8472187,0.8472861,0.8889194,197.65349,197.65443,201.42303,170.44984579086304,0.001
37000,39793.55,0.84129256,0.8413585,0.8830951,196.27113,196.27202,199.87259,175.13447880744934,0.001
38000,39227.633,0.83811665,0.83818316,0.87923396,195.52998,195.53087,198.74966,179.83536624908447,0.001
39000,38850.92,0.8338866,0.83395326,0.8760134,194.54303,194.54388,197.7143,184.53244876861572,0.001
40000,38355.207,0.82885563,0.82891536,0.87083524,193.37082,193.37172,196.71938,189.23363304138184,0.001
41000,38052.555,0.8250396,0.8251054,0.86696523,192.47911,192.47998,195.72067,193.94598531723022,0.001
42000,37474.42,0.82072246,0.8207861,0.8624244,191.47234,191.47324,195.10135,198.6666796207428,0.001
43000,37313.055,0.81710064,0.81716526,0.8591736,190.62701,190.62788,193.67734,203.37565732002258,0.001
44000,36986.484,0.8125561,0.81261945,0.8539464,189.56705,189.56789,192.73125,208.0928134918213,0.001
45000,36680.438,0.80853474,0.80860496,0.8533036,188.62727,188.6282,191.7533,212.78691601753235,0.001
46000,36223.55,0.8035799,0.8036483,0.8462797,187.47163,187.4725,190.47052,217.4763650894165,0.001
47000,35725.047,0.80018604,0.80024874,0.84123206,186.68105,186.68185,189.68594,222.18628215789795,0.001
48000,35439.094,0.79514533,0.7952071,0.8351901,185.50517,185.50595,188.45667,226.8915183544159,0.001
49000,35073.484,0.79163134,0.7916917,0.831593,184.6856,184.68637,187.6774,231.58350014686584,0.001
50000,34747.21,0.7870258,0.7870885,0.82735366,183.6106,183.61147,186.67381,236.29493856430054,0.001
51000,34137.72,0.78301424,0.78307605,0.824316,182.6749,182.6757,185.52975,241.00072312355042,0.001
52000,34066.105,0.77788967,0.7779507,0.8183457,181.47935,181.48012,184.31407,245.7130069732666,0.001
53000,33704.57,0.774651,0.7747124,0.8145567,180.72359,180.72432,183.45049,250.41536235809326,0.001
54000,33318.6,0.7691062,0.76916695,0.8097296,179.43008,179.43088,182.26974,255.12039971351624,0.001
55000,32730.383,0.76533216,0.76538765,0.8038029,178.5508,178.55156,181.58496,259.8171215057373,0.001
56000,32439.348,0.7605006,0.7605626,0.80035645,177.42198,177.42276,180.1124,264.53452014923096,0.001
57000,32342.03,0.7565577,0.7566174,0.7972093,176.50261,176.50339,179.25607,269.23713994026184,0.001
58000,31922.559,0.7531085,0.7531725,0.7927231,175.69685,175.69766,178.46262,273.9536864757538,0.001
59000,31432.004,0.74785274,0.74791116,0.7862267,174.47192,174.47273,177.52863,278.6475112438202,0.001
60000,31033.63,0.7437396,0.74379486,0.7825996,173.51303,173.51381,176.535,283.34804368019104,0.001
61000,30621.154,0.7397367,0.73979884,0.7795642,172.57747,172.57825,176.00348,288.0562410354614,0.001
62000,30339.453,0.73639256,0.7364517,0.77540976,171.79788,171.7986,174.63168,292.7718918323517,0.001
63000,30164.172,0.73107874,0.73113805,0.7704527,170.55809,170.55888,173.37576,297.47073245048523,0.001
64000,29691.55,0.7271194,0.7271785,0.76480156,169.63434,169.6351,172.60408,302.1871223449707,0.001
65000,29624.79,0.7233917,0.72345024,0.76051384,168.76474,168.76547,171.30891,306.88830304145813,0.001
66000,29145.1,0.717347,0.717401,0.7549775,167.3556,167.35643,170.33107,311.58913564682007,0.001
67000,29026.76,0.7149086,0.71496487,0.7519166,166.78604,166.78683,169.63943,316.3065285682678,0.001
68000,28440.94,0.71032834,0.7103852,0.74666905,165.7173,165.71811,168.36705,321.0100338459015,0.001
69000,28104.645,0.7059392,0.7059949,0.74268866,164.69344,164.69414,167.41841,325.7182881832123,0.001
70000,28073.48,0.70173967,0.7017993,0.7390685,163.71274,163.71349,166.16087,330.42689180374146,0.001
71000,27670.926,0.69719,0.69724476,0.7350149,162.65242,162.6532,165.40973,335.13053846359253,0.001
72000,27107.207,0.6923288,0.69238514,0.7305427,161.51787,161.51862,164.78035,339.84652304649353,0.001
73000,26899.13,0.6881069,0.6881578,0.72614026,160.53421,160.53503,163.29993,344.5557692050934,0.001
74000,26424.176,0.6842258,0.6842804,0.7213566,159.62769,159.6284,162.2214,349.26731753349304,0.001
75000,26405.402,0.68013626,0.68019366,0.71630704,158.67288,158.67365,161.2514,353.9546492099762,0.001
76000,26089.23,0.6767375,0.67679363,0.7132356,157.88019,157.88097,160.3634,358.6596632003784,0.001
77000,25751.945,0.6725299,0.67258763,0.70937264,156.89812,156.89886,159.57129,363.35922837257385,0.001
78000,25211.213,0.6669821,0.66703206,0.70175034,155.60564,155.60646,158.2266,368.07086205482483,0.001
79000,24998.23,0.6630312,0.6630839,0.69661283,154.68317,154.68391,157.39078,372.7658312320709,0.001
80000,24702.227,0.658613,0.6586653,0.694757,153.65242,153.65315,156.37326,377.4782521724701,0.001
81000,24370.578,0.65475196,0.65480393,0.68935764,152.75166,152.75241,155.4208,382.18061804771423,0.001
82000,24198.969,0.65069455,0.6507486,0.68519163,151.80453,151.80528,154.39833,386.887690782547,0.001
83000,23672.373,0.64633805,0.6463855,0.6782423,150.78967,150.79048,153.53494,391.61148142814636,0.001
84000,23538.36,0.6417344,0.6417845,0.67782766,149.71487,149.71558,152.12961,396.3227427005768,0.001
85000,23187.002,0.638865,0.6389216,0.67321056,149.04391,149.0447,151.771,401.017995595932,0.001
86000,22722.934,0.63324094,0.63328874,0.6677673,147.73381,147.73457,150.24841,405.7317988872528,0.001
87000,22862.064,0.62932026,0.62937486,0.6641678,146.81743,146.81816,149.55548,410.4241020679474,0.001
88000,22488.578,0.62594646,0.6260043,0.6601314,146.02963,146.03049,148.75748,415.1361255645752,0.001
89000,22071.125,0.621498,0.62155336,0.6559401,144.99222,144.99297,147.44768,419.8441779613495,0.001
90000,21709.064,0.61745167,0.61750543,0.6513406,144.04857,144.04936,146.70865,424.55358815193176,0.001
91000,21307.29,0.6122846,0.61233515,0.6460808,142.84375,142.84448,145.45645,429.2457799911499,0.001
92000,21225.469,0.6077767,0.6078221,0.6391864,141.7932,141.79396,144.45602,433.92657470703125,0.001
93000,21087.172,0.60277814,0.60282683,0.6362767,140.62617,140.62694,143.15883,438.62729477882385,0.001
94000,20859.79,0.5991719,0.5992244,0.6319306,139.7839,139.78468,142.23633,443.3202221393585,0.001
95000,20353.164,0.5945808,0.59462094,0.62433785,138.71585,138.71681,141.73785,448.02062010765076,0.001
96000,20096.076,0.5912859,0.5913353,0.6226608,137.94469,137.94547,140.43872,452.7341899871826,0.001
97000,19741.71,0.5867623,0.5868093,0.61803687,136.88988,136.89064,139.77905,457.4402105808258,0.001
98000,19684.836,0.58231074,0.58236074,0.6127311,135.85065,135.8515,138.57982,462.13863611221313,0.001
99000,19459.033,0.57824975,0.5782971,0.60905975,134.90364,134.90443,137.57462,466.84090518951416,0.001
100000,19021.14,0.57309705,0.5731488,0.6066492,133.70055,133.70137,136.56192,471.53644490242004,0.001
101000,18897.41,0.569759,0.56980413,0.60159945,132.92326,132.92412,135.35194,476.22518157958984,0.001
102000,18662.281,0.5653942,0.5654429,0.60025364,131.90408,131.9049,134.46033,480.9344141483307,0.001
103000,18284.021,0.5612249,0.5612796,0.5943795,130.93004,130.93098,133.40186,485.6301312446594,0.001
104000,18068.77,0.55709463,0.5571336,0.5880859,129.96991,129.97075,132.42165,490.3260540962219,0.001
105000,17781.895,0.5537697,0.5538157,0.58346224,129.19254,129.19337,131.83029,495.0098087787628,0.001
106000,17408.59,0.54793674,0.5479784,0.5798692,127.83259,127.833405,130.44376,499.7188274860382,0.001
107000,17386.01,0.54451,0.54456186,0.57757443,127.03081,127.031715,129.5228,504.4236731529236,0.001
108000,16918.457,0.5393914,0.53943294,0.5700152,125.83896,125.83984,128.51933,509.14716935157776,0.001
109000,16630.258,0.5354445,0.53548837,0.56568915,124.91755,124.91844,127.587425,513.8384687900543,0.001
110000,16428.023,0.53158814,0.531629,0.55781245,124.01845,124.019325,126.520905,518.5357415676117,0.001
111000,16214.728,0.52717215,0.5272171,0.5565348,122.98721,122.98809,125.34842,523.2255115509033,0.001
112000,15756.243,0.5232317,0.5232746,0.54946655,122.06823,122.06902,124.5062,527.9284319877625,0.001
113000,15787.625,0.5192243,0.5192631,0.5483,121.13432,121.13523,123.82834,532.6303584575653,0.001
114000,15474.102,0.5152881,0.5153353,0.54453075,120.21395,120.21483,122.7459,537.3228566646576,0.001
115000,15081.246,0.5103166,0.5103594,0.53810644,119.05507,119.05594,121.63445,542.0095727443695,0.001
116000,15128.738,0.50533855,0.50537574,0.5328723,117.894936,117.895836,120.4579,546.7174410820007,0.001
117000,14727.996,0.5018913,0.5019317,0.5272585,117.08993,117.09085,119.52783,551.4016740322113,0.001
118000,14443.99,0.49721262,0.497252,0.52315396,115.99851,115.99938,118.73477,556.0912892818451,0.001
119000,14416.151,0.4932099,0.4932489,0.5212352,115.06474,115.06567,117.73062,560.7807533740997,0.001
120000,14160.869,0.48915872,0.48920462,0.51791495,114.11797,114.118935,116.59088,565.4779906272888,0.001
121000,13848.211,0.48495868,0.48499662,0.51290226,113.139854,113.14074,115.92364,570.1831154823303,0.001
122000,13633.166,0.48018548,0.48022518,0.5068431,112.02587,112.026855,114.5018,574.8927595615387,0.001
123000,13358.25,0.4770128,0.47705895,0.5033784,111.28416,111.28518,113.66607,579.5916554927826,0.001
124000,13092.626,0.4728675,0.47290924,0.49821252,110.318054,110.31906,112.73973,584.3031103610992,0.001
125000,12908.748,0.46806538,0.46810907,0.4942,109.19718,109.19821,111.58988,589.0085949897766,0.001
126000,12605.389,0.46317586,0.4632156,0.48917556,108.057236,108.05815,110.34736,593.7092132568359,0.001
127000,12474.969,0.45836255,0.45839882,0.48281017,106.935,106.9359,109.54889,598.4133620262146,0.001
128000,12417.58,0.454458,0.4544929,0.47965384,106.02439,106.02536,108.998,603.1369693279266,0.001
129000,11999.325,0.4513782,0.4514181,0.47655672,105.30465,105.3056,108.009735,607.827205657959,0.001
130000,11854.297,0.44562703,0.44566244,0.47078148,103.96392,103.9649,106.60608,612.5391387939453,0.001
131000,11655.008,0.4431475,0.44318408,0.46494082,103.385124,103.386116,105.71782,617.223459482193,0.001
132000,11374.319,0.43744263,0.43747857,0.46149015,102.05424,102.05523,104.620255,621.9404411315918,0.001
133000,11254.848,0.43402055,0.4340535,0.45796636,101.256485,101.25743,103.84068,626.6334600448608,0.001
134000,11190.408,0.42906886,0.42910445,0.45435217,100.10055,100.10146,103.07497,631.3389387130737,0.001
135000,10929.651,0.42583027,0.42586857,0.45217943,99.344345,99.345314,102.116,636.0549297332764,0.001
136000,10578.768,0.4204375,0.42046702,0.44233978,98.0883,98.08938,100.76079,640.7589974403381,0.001
137000,10446.824,0.41708422,0.41712844,0.4424619,97.302605,97.303825,99.94356,645.4568967819214,0.001
138000,10321.893,0.41211405,0.41214782,0.4354716,96.1453,96.146355,98.51846,650.1508240699768,0.001
139000,10224.73,0.40803745,0.4080708,0.43169004,95.19428,95.19533,97.663055,654.8466839790344,0.001
140000,9935.411,0.4046565,0.4046929,0.42744398,94.40473,94.405815,96.97473,659.5332698822021,0.001
141000,9788.898,0.39948115,0.39951333,0.42291278,93.19819,93.199196,95.5854,664.2389116287231,0.001
142000,9567.035,0.39622456,0.39625686,0.41773134,92.43839,92.43944,94.87439,668.9356732368469,0.001
143000,9400.123,0.39214143,0.3921775,0.41364118,91.48498,91.48615,93.96161,673.6336953639984,0.001
144000,9203.381,0.38676572,0.38680267,0.41069993,90.23048,90.23157,92.69629,678.328860282898,0.001
145000,9082.023,0.38246375,0.38249537,0.40323442,89.22793,89.22896,91.590744,683.0318109989166,0.001
146000,8935.121,0.37870446,0.3787423,0.4021492,88.34952,88.3507,90.70085,687.7468881607056,0.001
147000,8711.786,0.3744644,0.37449953,0.3965043,87.36095,87.36216,89.98851,692.459588766098,0.001
148000,8487.033,0.37127197,0.37130815,0.3934056,86.6159,86.61717,89.25215,697.1669130325317,0.001
149000,8403.3,0.36563697,0.36566353,0.38826513,85.303345,85.30451,87.8687,701.8643507957458,0.001
150000,8024.15,0.36076364,0.36080244,0.38546294,84.163536,84.16479,86.72815,706.5626890659332,0.001
151000,7967.257,0.35788724,0.35791576,0.3785404,83.494736,83.4959,86.23767,711.2651491165161,0.001
152000,7865.0146,0.3526164,0.35264975,0.37223446,82.26386,82.26505,84.74812,715.9565818309784,0.001
153000,7741.749,0.3487688,0.34880048,0.36792052,81.36661,81.367874,83.86099,720.6634602546692,0.001
154000,7497.9033,0.34400022,0.34403008,0.36454755,80.25435,80.25547,82.61336,725.3609390258789,0.001
155000,7348.341,0.34030375,0.34033248,0.36111772,79.39226,79.393486,81.78981,730.0592894554138,0.001
156000,7322.692,0.33583397,0.3358698,0.3576002,78.34779,78.349075,80.57854,734.7485291957855,0.001
157000,7093.6777,0.33195433,0.33198273,0.35107228,77.444374,77.44567,79.99533,739.4390347003937,0.001
158000,6861.6787,0.3270524,0.32707873,0.34515926,76.30109,76.3023,78.646805,744.1551840305328,0.001
159000,6816.962,0.32344717,0.32346877,0.34055582,75.461205,75.46261,77.949295,748.8423669338226,0.001
160000,6646.256,0.3181623,0.31818238,0.33331114,74.228546,74.229965,76.65738,753.5506770610809,0.001
161000,6477.7783,0.31447813,0.31450287,0.33324826,73.36778,73.369095,75.64729,758.252039194107,0.001
162000,6231.1113,0.310393,0.3104167,0.32825765,72.41503,72.41646,74.819626,762.9590735435486,0.001
163000,6161.1646,0.30616695,0.3061974,0.3250191,71.42739,71.428764,73.711685,767.6597192287445,0.001
164000,5999.549,0.30160144,0.30162597,0.3186998,70.36365,70.36506,72.75137,772.3602271080017,0.001
165000,5920.0234,0.2988686,0.29889682,0.3162477,69.725136,69.726524,72.06555,777.0664167404175,0.001
166000,5673.662,0.29363602,0.29365936,0.31179592,68.50546,68.50686,71.30684,781.768072605133,0.001
167000,5698.3813,0.28765222,0.28767106,0.3060884,67.1106,67.112206,69.85292,786.4649097919464,0.001
168000,5477.878,0.28492358,0.28494975,0.30365705,66.47205,66.47344,68.81641,791.163426399231,0.001
169000,5418.5957,0.28137287,0.2814072,0.30138552,65.64208,65.643845,68.22908,795.8782150745392,0.001
170000,5209.797,0.2765631,0.2765823,0.2910106,64.52313,64.524635,66.85028,800.5634353160858,0.001
171000,5083.2324,0.2717643,0.2717886,0.28845355,63.40234,63.40383,65.532104,805.2686421871185,0.001
172000,4993.1514,0.26855275,0.26857987,0.28468606,62.652393,62.65392,65.06326,809.9896020889282,0.001
173000,4770.3916,0.26296446,0.2629832,0.2801297,61.35064,61.35227,64.04866,814.704512834549,0.001
174000,4772.319,0.26034042,0.26036763,0.27633667,60.736286,60.737793,62.870316,819.415540933609,0.001
175000,4634.0996,0.2539052,0.25393018,0.27184042,59.235497,59.237103,61.697098,824.1119196414948,0.001
176000,4528.174,0.25096062,0.25097752,0.26626426,58.55044,58.552128,60.970093,828.8036396503448,0.001
177000,4397.458,0.24778588,0.24781623,0.2639074,57.806572,57.808235,60.141937,833.5124728679657,0.001
178000,4230.2837,0.24246825,0.24249391,0.2592149,56.567047,56.568764,58.999237,838.1914668083191,0.001
179000,4175.8184,0.23940979,0.2394421,0.25680122,55.85206,55.853924,58.103516,842.9002182483673,0.001
180000,4069.6812,0.23425241,0.2342798,0.25072467,54.649708,54.651367,57.0007,847.5968234539032,0.001
181000,3989.8003,0.23013625,0.23016399,0.24686052,53.68948,53.691357,56.01291,852.3073019981384,0.001
182000,3842.5908,0.22536674,0.22538428,0.23827298,52.578934,52.58067,55.082855,856.9918293952942,0.001
183000,3712.0154,0.2216003,0.22162797,0.23717494,51.697983,51.6999,54.196198,861.6950821876526,0.001
184000,3636.7166,0.21812576,0.21814391,0.2332886,50.889477,50.891308,53.29393,866.3907685279846,0.001
185000,3500.9993,0.2125113,0.21253794,0.2282082,49.577656,49.57961,51.752197,871.094396352768,0.001
186000,3484.7644,0.20792994,0.20794639,0.22041543,48.511223,48.513245,51.137833,875.7938842773438,0.001
187000,3407.852,0.2048095,0.20482646,0.21675478,47.78304,47.785034,50.036133,880.4795155525208,0.001
188000,3276.879,0.20159969,0.20162219,0.21562119,47.032726,47.0346,49.197006,885.182067155838,0.001
189000,3195.6094,0.19622621,0.1962425,0.20925263,45.78077,45.782948,48.35768,889.8790364265442,0.001
190000,3082.5886,0.1931949,0.19322005,0.206594,45.071266,45.07327,47.40898,894.5715265274048,0.001
191000,3008.917,0.18827885,0.18829766,0.20090753,43.925926,43.92808,46.338272,899.2674791812897,0.001
192000,2885.1147,0.18319723,0.18322465,0.1982201,42.738407,42.74067,45.018127,903.9760282039642,0.001
193000,2859.3042,0.18008675,0.18011013,0.19606772,42.013702,42.01602,44.437424,908.6843512058258,0.001
194000,2724.3362,0.17617947,0.176194,0.18778731,41.10416,41.106503,43.781937,913.3704495429993,0.001
195000,2647.9487,0.17200202,0.1720234,0.18406636,40.12774,40.129944,42.31755,918.065596818924,0.001
196000,2579.197,0.16701221,0.16703252,0.18022528,38.963837,38.96607,41.149628,922.7628381252289,0.001
197000,2530.6848,0.1623331,0.16234699,0.17452289,37.873993,37.8766,40.8544,927.4558818340302,0.001
198000,2414.1074,0.15898952,0.15902244,0.17478596,37.08992,37.09298,39.536713,932.187230348587,0.001
199000,2417.898,0.15500684,0.1550231,0.16566053,36.164055,36.166584,38.577682,936.8735027313232,0.001
200000,2247.4775,0.15005398,0.15008126,0.16422108,35.006325,35.009266,37.357483,941.5635578632355,0.001
201000,2270.1475,0.14549224,0.14552942,0.16099349,33.940414,33.944084,36.580643,946.2633676528931,0.001
202000,2139.106,0.1447329,0.14475423,0.15686756,33.76604,33.768795,36.034622,950.9717099666595,0.001
203000,2105.3613,0.13736051,0.13737734,0.1477911,32.0472,32.050156,34.677277,955.6801278591156,0.001
204000,2003.9553,0.13551088,0.13553712,0.14898758,31.613514,31.61653,34.016342,960.3829305171967,0.001
205000,1927.9617,0.12902297,0.12905045,0.14164928,30.099619,30.102732,32.31436,965.090087890625,0.001
206000,1883.1597,0.12527494,0.12529346,0.13585895,29.22722,29.230333,31.612793,969.8026742935181,0.001
207000,1873.9001,0.12067987,0.1206943,0.13045008,28.156527,28.160078,30.80954,974.5293073654175,0.001
208000,1769.9385,0.11851474,0.11853409,0.1289939,27.649845,27.653027,30.34137,979.239423751831,0.001
209000,1764.9646,0.11404099,0.11405852,0.12453238,26.606722,26.610142,28.97998,983.9613552093506,0.001
210000,1701.3572,0.109415345,0.10943992,0.12177954,25.525814,25.529202,27.756042,988.6641566753387,0.001
211000,1630.2063,0.10386669,0.103885815,0.11479974,24.232702,24.236284,26.478073,993.3940796852112,0.001
212000,1606.9337,0.10001276,0.10003145,0.10998846,23.333752,23.337461,25.629303,998.0911123752594,0.001
213000,1535.2566,0.09615355,0.0961822,0.10759754,22.431389,22.435469,24.796646,1002.778048992157,0.001
214000,1531.7449,0.09227034,0.09229325,0.10335425,21.52671,21.530785,23.754547,1007.474636554718,0.001
215000,1507.1625,0.08710809,0.087125234,0.09611788,20.324356,20.329145,22.946442,1012.1672472953796,0.001
216000,1466.0942,0.085106924,0.085137255,0.09577851,19.854176,19.858778,22.092133,1016.8615562915802,0.001
217000,1427.5093,0.0806842,0.08070052,0.08977588,18.82635,18.831728,21.631119,1021.5595059394836,0.001
218000,1383.6157,0.07497016,0.07500223,0.08540556,17.489204,17.494276,19.655365,1026.2556409835815,0.001
219000,1347.9229,0.0710227,0.07104173,0.08001914,16.572218,16.578264,19.178436,1030.9329965114594,0.001
220000,1289.7175,0.06841592,0.06845241,0.079192124,15.959843,15.965801,18.183899,1035.63272023201,0.001
221000,1274.6567,0.064509764,0.0645539,0.07640543,15.047853,15.054965,17.440155,1040.313240289688,0.001
222000,1260.8124,0.059660245,0.059686165,0.07033761,13.919835,13.92613,16.300095,1045.008816242218,0.001
223000,1241.3514,0.056107633,0.05613868,0.067013554,13.090104,13.096735,15.406006,1049.7155644893646,0.001
224000,1236.806,0.051807422,0.051838323,0.061483935,12.08737,12.094537,14.254532,1054.4141433238983,0.001
225000,1225.405,0.048989553,0.049025275,0.05933716,11.429382,11.437139,13.734879,1059.101910829544,0.001
226000,1183.5289,0.044672992,0.044713113,0.05414322,10.421587,10.429713,12.525192,1063.7929146289825,0.001
227000,1154.6809,0.040603172,0.0406515,0.049871948,9.471752,9.481519,11.648468,1068.493317604065,0.001
228000,1153.1101,0.036361985,0.036402773,0.045604497,8.483866,8.493485,10.603363,1073.1938207149506,0.001
229000,1137.4185,0.03257612,0.03263225,0.042822108,7.5992713,7.6111894,9.92363,1077.8937711715698,0.001
230000,1119.9292,0.027929366,0.027989423,0.03721688,6.517493,6.532686,8.815292,1082.6009788513184,0.001
231000,1120.2905,0.02453489,0.024615573,0.034775704,5.72824,5.750996,8.492157,1087.2983424663544,0.001
232000,1083.7639,0.020796714,0.020867387,0.029584017,4.853707,4.8717375,7.065857,1091.9979350566864,0.001
233000,1126.6246,0.0178186,0.01790483,0.027338855,4.157855,4.178512,6.3466797,1096.6946370601654,0.001
234000,1081.0109,0.014966227,0.015062322,0.024270488,3.492907,3.516389,5.6045837,1101.3896298408508,0.001
235000,1108.4585,0.010602466,0.010759557,0.021146879,2.4757206,2.5143702,5.041931,1106.0798144340515,0.001
236000,1077.1443,0.00799347,0.008174967,0.01688729,1.8654164,1.9082059,3.972046,1110.7848246097565,0.001
237000,1081.4668,0.0051798956,0.005503525,0.016089639,1.2087724,1.2845707,3.7255707,1115.4949686527252,0.001
238000,1057.7084,0.0020104314,0.0024930842,0.011883298,0.46837294,0.58019114,2.7538452,1120.2083902359009,0.001
239000,1044.235,0.0018122627,0.0022606745,0.011063665,0.42360187,0.5291959,2.6264954,1124.916451215744,0.001
240000,1041.2772,0.0016596331,0.0020652039,0.009643746,0.38654247,0.48038405,2.370697,1129.6380078792572,0.001
241000,1023.79895,0.0016192865,0.0020337752,0.011315088,0.3777007,0.474211,2.6047058,1134.3297400474548,0.001
242000,1063.3353,0.0014862218,0.0018749321,0.0106672,0.34675595,0.43743193,2.4410248,1139.0285930633545,0.001
243000,1059.7986,0.0015735521,0.0019493598,0.0082615735,0.36698952,0.45449406,1.9329987,1143.7405560016632,0.001
244000,1063.9807,0.0017704082,0.0021785293,0.00970744,0.4122694,0.50653183,2.190155,1148.4458668231964,0.001
245000,1095.6843,0.001412684,0.0017811254,0.008993671,0.32978883,0.41612458,2.1307373,1153.137891292572,0.001
246000,1063.1931,0.0014194914,0.0017940507,0.010925878,0.33135715,0.41904113,2.6049957,1157.856608390808,0.001
247000,1094.9424,0.0018112297,0.0022107302,0.009110455,0.42154565,0.5135489,2.0802307,1162.5645339488983,0.001
248000,1060.5961,0.0016399553,0.0020680516,0.01060929,0.3830194,0.48346552,2.57016,1167.267114162445,0.001
249000,1071.7988,0.0014164692,0.0017822034,0.009696887,0.33062872,0.41621494,2.3352356,1171.9812326431274,0.001
250000,1064.0386,0.0015538272,0.0019585905,0.010461774,0.36282548,0.45777166,2.4755707,1176.668317079544,0.001
251000,1061.6943,0.0012510648,0.0015678523,0.009017445,0.29185924,0.36575475,2.1499786,1181.4373016357422,1e-04
252000,1060.0192,0.0012243286,0.00152689,0.008391028,0.28551096,0.35592607,2.0006256,1186.1890137195587,1e-04
253000,1075.1897,0.0011775383,0.0014799675,0.008304759,0.27472976,0.34531403,1.939743,1190.948886871338,1e-04
254000,1042.0215,0.0011778693,0.0014756437,0.00837826,0.27476987,0.3442079,1.9550018,1195.6973991394043,1e-04
255000,1026.0676,0.0011747855,0.0014749181,0.008473692,0.27406597,0.34410253,1.9965057,1200.468223810196,1e-04
256000,1078.0012,0.0011638585,0.00146158,0.0082630385,0.27153075,0.34100142,1.9281158,1205.2624294757843,1e-04
257000,1063.0625,0.0011648578,0.0014641167,0.00823819,0.27177653,0.3416203,1.9608154,1210.0241255760193,1e-04
258000,1085.083,0.0011589488,0.0014631324,0.008284945,0.2704261,0.3414683,1.9332275,1214.7985489368439,1e-04
259000,1063.1145,0.0011525069,0.0014450161,0.007894684,0.2688627,0.33708164,1.8508453,1219.5519335269928,1e-04
260000,1072.6733,0.0011484224,0.0014411842,0.008041163,0.26789922,0.3361828,1.939621,1224.3239126205444,1e-04
261000,1080.026,0.0011465779,0.0014379866,0.008331308,0.26750043,0.33548123,1.944046,1229.081008195877,1e-04
262000,1074.1561,0.0011387205,0.0014307018,0.008493834,0.2656542,0.33377844,2.0012512,1233.8621532917023,1e-04
263000,1057.0437,0.0011392661,0.0014352398,0.008103317,0.2658116,0.3349148,1.9092407,1238.6332259178162,1e-04
264000,1031.2046,0.0011356471,0.0014276276,0.00825104,0.2649411,0.33309147,1.944046,1243.399330854416,1e-04
265000,1066.2136,0.0011323963,0.0014195926,0.007797249,0.26416892,0.33114985,1.8291626,1248.1584804058075,1e-04
266000,1074.3865,0.0011335587,0.0014247515,0.0076536727,0.26444325,0.3323926,1.803299,1252.9161159992218,1e-04
267000,1079.0519,0.0011238708,0.0014152542,0.007757681,0.2622099,0.33021724,1.8460541,1257.6811690330505,1e-04
268000,1060.0469,0.0011181693,0.0014092425,0.007940581,0.26088938,0.32883298,1.899231,1262.4266114234924,1e-04
269000,1038.884,0.0011105712,0.0013998015,0.0076850173,0.25911322,0.32663223,1.830368,1267.1766529083252,1e-04
270000,1064.6006,0.0011133942,0.0013951947,0.0076459316,0.25974122,0.3254548,1.7841187,1271.93941116333,1e-04
271000,1088.8185,0.001105588,0.0013905949,0.008011801,0.25793308,0.32443318,1.8778992,1276.6770758628845,1e-04
272000,1068.9447,0.0011008144,0.0013855469,0.008026639,0.2568109,0.32325423,1.8911743,1281.4290857315063,1e-04
273000,1073.691,0.0011005751,0.0013823713,0.007951255,0.25672308,0.32241714,1.8734131,1286.165997505188,1e-04
274000,1060.5228,0.0010991006,0.0013784486,0.0077107875,0.25636575,0.32146636,1.8442688,1290.9044072628021,1e-04
275000,1072.8025,0.0011039112,0.0013865147,0.00813259,0.25753182,0.32343653,1.9161377,1295.6790676116943,1e-04
276000,1063.4397,0.0010937005,0.0013748206,0.007879045,0.25513273,0.32069865,1.8563995,1300.4234862327576,1e-04
277000,1046.0304,0.0010905011,0.0013694325,0.008190453,0.2543897,0.31942794,1.9111786,1305.168339729309,1e-04
278000,1060.3613,0.0010876257,0.0013644063,0.007865639,0.25369978,0.31822544,1.853241,1309.9149723052979,1e-04
279000,1107.2144,0.0010869931,0.0013687935,0.008138074,0.2535922,0.31935534,1.8989563,1314.653425693512,1e-04
280000,1072.6343,0.0010827216,0.0013599244,0.0077963336,0.25256315,0.3172013,1.8192139,1319.4000506401062,1e-04
281000,1036.2675,0.0010779375,0.0013568592,0.007725105,0.25146317,0.3165145,1.8201294,1324.1604053974152,1e-04
282000,1081.4153,0.0010796107,0.0013627069,0.0084825,0.25186822,0.3179083,1.9985809,1328.8999001979828,1e-04
283000,1055.487,0.0010827692,0.0013667373,0.008163287,0.2526369,0.31896895,1.9233704,1333.6422107219696,1e-04
284000,1049.5085,0.0010809777,0.001356579,0.0074774153,0.2520996,0.31628475,1.7447968,1338.3915984630585,1e-04
285000,1074.1987,0.0010859594,0.0013573174,0.007278819,0.25330392,0.31652716,1.6984558,1343.145111322403,1e-04
286000,1044.0889,0.001071721,0.0013420418,0.007817521,0.24996272,0.3129307,1.8419037,1347.9356489181519,1e-04
287000,1058.538,0.0010699967,0.0013484012,0.007927293,0.24962772,0.3146077,1.8677673,1352.705528497696,1e-04
288000,1084.3462,0.0010584895,0.0013324723,0.007308878,0.24691969,0.31081647,1.7220612,1357.4690146446228,1e-04
289000,1077.7749,0.0010696779,0.0013399721,0.007427199,0.24946424,0.31239697,1.749939,1362.231292963028,1e-04
290000,1081.4539,0.0010723717,0.0013433883,0.007562782,0.25012207,0.3132589,1.7437134,1366.9868304729462,1e-04
291000,1042.3916,0.0010687622,0.0013374889,0.0073655453,0.24927543,0.3118706,1.7354126,1371.744243144989,1e-04
292000,1060.851,0.0010536561,0.0013292849,0.0079418,0.24580914,0.31010857,1.8711853,1376.5172533988953,1e-04
293000,1066.6263,0.0010494478,0.0013235522,0.007778024,0.24482846,0.3087753,1.8178864,1381.2628901004791,1e-04
294000,1064.242,0.0010497639,0.0013205454,0.0075604636,0.2448752,0.3080118,1.7641754,1386.0157086849213,1e-04
295000,1045.8978,0.0010560674,0.0013219476,0.0072106556,0.24629712,0.30820444,1.7244568,1390.7847921848297,1e-04
296000,1038.7478,0.0010387265,0.0013063684,0.0078041153,0.24230045,0.3046909,1.8387451,1395.5422604084015,1e-04
297000,1076.5771,0.0010490629,0.0013125894,0.007846599,0.24466692,0.30603,1.8487549,1400.2814557552338,1e-04
298000,1079.7776,0.0010446107,0.0013161871,0.007895415,0.243681,0.30700147,1.8288574,1405.0400252342224,1e-04
299000,1033.8772,0.0010330465,0.0013035103,0.007741814,0.24099304,0.3040867,1.8498688,1409.7895205020905,1e-04
300000,1112.6234,0.0010317654,0.0013003116,0.0076438286,0.24067894,0.30330172,1.8009796,1414.5458710193634,1e-04
301000,1053.7776,0.0010235378,0.0012875206,0.00707728,0.23872596,0.30023623,1.6514282,1419.296734571457,1e-04
302000,1075.813,0.0010214947,0.0012874716,0.0074471454,0.23826762,0.3002692,1.7546387,1424.036761522293,1e-04
303000,1106.7301,0.0010227718,0.0012856646,0.007173331,0.23855709,0.29981485,1.7155304,1428.7869708538055,1e-04
304000,1061.7709,0.001023165,0.0012926516,0.007554327,0.23868826,0.301545,1.779892,1433.5658156871796,1e-04
305000,1081.3376,0.0010254988,0.0012889908,0.0072333002,0.23918386,0.3005789,1.7042542,1438.3518316745758,1e-04
306000,1082.0248,0.0010234616,0.001284596,0.006967094,0.23869888,0.29952866,1.6394653,1443.1368601322174,1e-04
307000,1058.9028,0.001037192,0.0012979,0.0071225623,0.24193594,0.30267763,1.6762238,1447.8864352703094,1e-04
308000,1104.1232,0.00101429,0.0012798253,0.007683948,0.2366023,0.2985282,1.8376465,1452.639199256897,1e-04
309000,1068.5005,0.0010207897,0.0012799804,0.0069987653,0.23806806,0.29842043,1.6737823,1457.389681339264,1e-04
310000,1049.98,0.0010073961,0.0012666053,0.007288154,0.23496157,0.2953542,1.7171783,1462.1553983688354,1e-04
311000,1056.662,0.001015819,0.0012750748,0.007579779,0.23691852,0.2972992,1.7858887,1466.9197990894318,1e-04
312000,1061.742,0.001008751,0.0012696473,0.007600373,0.2352824,0.29606563,1.790741,1471.664606332779,1e-04
313000,1100.9268,0.00100332,0.0012632206,0.007312375,0.23401609,0.29459018,1.7228851,1476.4319071769714,1e-04
314000,1051.8013,0.0010141034,0.0012772261,0.0079101315,0.2365399,0.29787213,1.8637238,1481.1779248714447,1e-04
315000,1070.6664,0.0010145672,0.001283745,0.00803156,0.23669472,0.29952323,1.892334,1485.9205267429352,1e-04
316000,1053.6965,0.0010058477,0.0012650589,0.007288672,0.23458524,0.29494837,1.7203674,1490.6594722270966,1e-04
317000,1076.329,0.0010024278,0.0012613814,0.008029747,0.2338085,0.29413548,1.8919067,1495.419662475586,1e-04
318000,1044.554,0.0010057639,0.001266342,0.007416993,0.23458995,0.29532236,1.7573547,1500.1732342243195,1e-04
319000,1031.3257,0.0009998935,0.0012549091,0.0071450295,0.23318172,0.29255134,1.6918182,1504.9335353374481,1e-04
320000,1081.3077,0.0010013735,0.0012595245,0.0077609834,0.23355275,0.2936957,1.8285828,1509.6798238754272,1e-04
321000,1087.1333,0.000997738,0.0012527428,0.0074322503,0.23269996,0.29208413,1.7511292,1514.4190192222595,1e-04
322000,1077.1226,0.000996244,0.0012560376,0.0075610625,0.23237377,0.29291704,1.7814789,1519.1740984916687,1e-04
323000,1077.8455,0.0010009751,0.0012560858,0.0072360765,0.233443,0.29284868,1.6534424,1523.9421834945679,1e-04
324000,1044.8157,0.0009824332,0.0012378718,0.0073705353,0.22915019,0.28865406,1.6773987,1528.7190732955933,1e-04
325000,1075.253,0.0009961601,0.0012574971,0.008033568,0.23237538,0.29332483,1.892807,1533.4872267246246,1e-04
326000,1030.5525,0.0009880784,0.0012453591,0.0076264725,0.2304714,0.29043764,1.7968903,1538.2380120754242,1e-04
327000,1063.645,0.000988452,0.0012467366,0.00829048,0.23056175,0.29075187,1.9533386,1542.9872279167175,1e-04
328000,1049.2073,0.0009893366,0.0012484444,0.008075405,0.23077981,0.29120076,1.9026642,1547.7338244915009,1e-04
329000,1091.0875,0.0009884948,0.0012401072,0.0072005955,0.23050621,0.28905743,1.6965485,1552.4919438362122,1e-04
330000,1070.6682,0.000981034,0.0012344959,0.007284731,0.22881313,0.28786248,1.7421722,1557.257863998413,1e-04
331000,1070.9165,0.000979159,0.0012332466,0.0075608683,0.22837852,0.28758213,1.7814331,1562.0136485099792,1e-04
332000,1081.3599,0.0009775183,0.0012331749,0.007504007,0.22800365,0.287597,1.7680359,1566.7704083919525,1e-04
333000,1071.0906,0.0009962742,0.0012635257,0.0076651634,0.23240602,0.29473028,1.7669983,1571.525319814682,1e-04
334000,1061.6619,0.0009804933,0.0012309323,0.007238027,0.228678,0.2869962,1.7310028,1576.2677791118622,1e-04
335000,1074.1459,0.00097121304,0.0012252041,0.0073718643,0.22652817,0.28572136,1.769165,1581.0362644195557,1e-04
336000,1057.6747,0.0009855765,0.0012388107,0.007162944,0.2298733,0.28886226,1.707489,1585.7803046703339,1e-04
337000,1043.4978,0.000966877,0.0012214988,0.0073464685,0.22553644,0.284911,1.7879028,1590.549124956131,1e-04
338000,1055.938,0.0009671399,0.0012225158,0.0073194094,0.22559193,0.28512922,1.7565765,1595.3133645057678,1e-04
339000,1046.024,0.0009761915,0.0012250575,0.0071851257,0.22766203,0.28559554,1.72435,1600.0883767604828,1e-04
340000,1092.6067,0.00096765347,0.0012194604,0.0071319155,0.22568263,0.28434587,1.7356873,1604.8420214653015,1e-04
341000,1091.3245,0.0009643356,0.0012196553,0.007589647,0.22492976,0.28444266,1.815094,1609.5938012599945,1e-04
342000,1115.0343,0.00097221177,0.0012251618,0.00740948,0.22676302,0.28570914,1.8032379,1614.342885017395,1e-04
343000,1041.2683,0.00096114073,0.0012139607,0.007138029,0.22417557,0.28305995,1.6988373,1619.103589296341,1e-04
344000,1030.3774,0.0009757475,0.0012327993,0.0072044935,0.22759366,0.2874889,1.6876831,1623.8588161468506,1e-04
345000,1051.5994,0.0009793289,0.0012275875,0.007344303,0.22836293,0.28611964,1.7304077,1628.6200015544891,1e-04
346000,1100.7112,0.00095173443,0.0012007391,0.0072264355,0.22197498,0.2799969,1.7026367,1633.3895461559296,1e-04
347000,1046.7219,0.0009653963,0.0012138296,0.0069738626,0.22516944,0.28303745,1.6431274,1638.1327476501465,1e-04
348000,1094.7778,0.00097127317,0.0012190926,0.006882314,0.2264937,0.28415832,1.674942,1642.8732450008392,1e-04
349000,1082.471,0.0009890184,0.0012382225,0.00714596,0.23058389,0.2885047,1.7391052,1647.6178135871887,1e-04
350000,1070.3531,0.0009831086,0.0012294148,0.0070978715,0.22929129,0.28663403,1.6313477,1652.3849754333496,1e-04
351000,1082.0281,0.00096726033,0.0012119929,0.0069717844,0.22554448,0.28247082,1.6967163,1657.138118982315,1e-04
352000,1042.9972,0.0009496008,0.0011980103,0.0073110033,0.22147824,0.2793373,1.7127838,1661.8981919288635,1e-04
353000,1048.2334,0.00096035935,0.0012055014,0.006687607,0.22396646,0.28103292,1.5605011,1666.653106212616,1e-04
354000,1056.8839,0.00095350086,0.0012018244,0.0068589873,0.22238788,0.28024057,1.6336517,1671.4089710712433,1e-04
355000,1068.4124,0.00095497497,0.0012081244,0.006755166,0.22275312,0.281764,1.5968323,1676.1564490795135,1e-04
356000,1089.1758,0.0009637108,0.0012092183,0.00656285,0.22471799,0.2818318,1.5856476,1680.9013679027557,1e-04
357000,1052.5999,0.00094835204,0.0011941303,0.006963947,0.22115773,0.27838618,1.694809,1685.663901090622,1e-04
358000,1052.787,0.00094545656,0.0011903584,0.00673612,0.22049467,0.27752215,1.5995789,1690.4081811904907,1e-04
359000,1054.9614,0.0009658384,0.0012118503,0.006908739,0.22520615,0.28243706,1.6522522,1695.1731922626495,1e-04
360000,1101.0542,0.0009569264,0.0012123863,0.0069596744,0.22323087,0.28282908,1.6364136,1699.918372631073,1e-04
361000,1066.9181,0.00096915005,0.0012158393,0.007048903,0.22599658,0.2834023,1.7154846,1704.6596457958221,1e-04
362000,1074.6616,0.0009462622,0.001196631,0.007113638,0.22071968,0.27909338,1.6913147,1709.4030439853668,1e-04
363000,1083.3016,0.000956915,0.0012048486,0.00732734,0.22316505,0.2809067,1.7097778,1714.1827628612518,1e-04
364000,1063.7307,0.0009508309,0.0011973835,0.0072839735,0.22175232,0.27917317,1.7064514,1718.9292476177216,1e-04
365000,1054.7166,0.0009394645,0.0011858874,0.007377308,0.21911049,0.27652466,1.7283173,1723.6759419441223,1e-04
366000,1084.3083,0.0009631257,0.0012064644,0.007088004,0.22461103,0.28124517,1.6539307,1728.4205713272095,1e-04
367000,1043.1245,0.0009439203,0.0011866149,0.007125441,0.22014266,0.27664727,1.6740265,1733.1648542881012,1e-04
368000,1069.5676,0.00093945995,0.0011848314,0.0070859725,0.21910237,0.27625555,1.6600647,1737.9198858737946,1e-04
369000,1073.5198,0.0009446885,0.001195762,0.0072229085,0.22033753,0.27882183,1.6854095,1742.6876530647278,1e-04
370000,1097.7211,0.0009389349,0.0011858012,0.0073504234,0.21899332,0.27651286,1.7151642,1747.4667551517487,1e-04
371000,1060.9607,0.0009459243,0.0011914545,0.0074003832,0.22060522,0.2777904,1.7268219,1752.222528219223,1e-04
372000,1086.2451,0.00095421734,0.0012117235,0.0075587654,0.22260194,0.28267542,1.7708282,1756.9926767349243,1e-04
373000,1064.4939,0.00094289746,0.0011940276,0.007221056,0.21993127,0.278463,1.6923676,1761.7476119995117,1e-04
374000,1107.562,0.0009467738,0.0011871702,0.007074108,0.22077613,0.27670804,1.7216187,1766.5137102603912,1e-04
375000,1069.0906,0.00095292437,0.0011915643,0.006853285,0.22221883,0.27773893,1.6678772,1771.2754440307617,1e-04
376000,1097.217,0.0009434216,0.0011877206,0.007140972,0.22003144,0.27694005,1.6696625,1776.027372121811,1e-04
377000,1065.9802,0.0009422982,0.0011860026,0.0072587435,0.21977706,0.27652854,1.6937714,1780.7647819519043,1e-04
378000,1079.5527,0.00094511436,0.0011844115,0.0071499962,0.22041377,0.27610937,1.668396,1785.5176255702972,1e-04
379000,1065.5764,0.0009377153,0.0011888499,0.007687543,0.21872552,0.27726093,1.8112793,1790.2581279277802,1e-04
380000,1041.8701,0.0009396468,0.001186271,0.006816561,0.21916121,0.27662343,1.6210327,1794.9923739433289,1e-04
381000,1042.5839,0.000932908,0.0011726377,0.006636078,0.21755297,0.27334496,1.5648193,1799.7586376667023,1e-04
382000,1070.5195,0.00093397946,0.0011744639,0.0070576053,0.21781036,0.27379113,1.6532288,1804.5088171958923,1e-04
383000,1063.2551,0.00093240244,0.0011727462,0.0067106816,0.21744657,0.27340382,1.5967407,1809.2686576843262,1e-04
384000,1070.6968,0.00096673483,0.0012068724,0.0068250615,0.22541288,0.28125146,1.5925751,1814.009932756424,1e-04
385000,1057.7744,0.0009555116,0.001199261,0.007497687,0.22280034,0.2795076,1.749527,1818.7380228042603,1e-04
386000,1059.0994,0.00094654,0.0011995258,0.0077429083,0.22076854,0.27970213,1.8067474,1823.4774148464203,1e-04
387000,1110.2094,0.0009276067,0.0011701076,0.0076197092,0.21634823,0.27281973,1.7779999,1828.2287902832031,1e-04
388000,1079.263,0.0009275379,0.0011743951,0.0070736296,0.21633661,0.27384463,1.6569824,1832.9913449287415,1e-04
389000,1050.5391,0.0009333219,0.0011758048,0.007071057,0.21765725,0.27411455,1.6594849,1837.7579019069672,1e-04
390000,1071.0696,0.0009284966,0.001170902,0.00723651,0.21655625,0.27301976,1.6885834,1842.5143744945526,1e-04
391000,1053.522,0.00093799527,0.0011770038,0.0070046876,0.21872026,0.27431756,1.6410217,1847.2557516098022,1e-04
392000,1036.0452,0.0009287433,0.0011746138,0.0075071156,0.21661788,0.2739165,1.758728,1852.0014996528625,1e-04
393000,1082.1221,0.00093980675,0.0011786935,0.006927401,0.21914297,0.27471644,1.6788025,1856.7639555931091,1e-04
394000,1078.1554,0.0009196465,0.001160438,0.0071997577,0.2144823,0.270566,1.6867218,1861.5214293003082,1e-04
395000,1073.3359,0.0009256913,0.001173352,0.0075319964,0.2159165,0.27364713,1.7645569,1866.2894835472107,1e-04
396000,1092.2886,0.0009291886,0.001167795,0.006838992,0.21669067,0.2722241,1.6022034,1871.0407981872559,1e-04
397000,1045.9705,0.0009299297,0.0011696543,0.0069514746,0.21686247,0.2726601,1.6285553,1875.7885706424713,1e-04
398000,1058.1506,0.0009104383,0.0011483456,0.0068939133,0.21231605,0.26769903,1.6777649,1880.5610404014587,1e-04
399000,1046.8193,0.0009201283,0.001166868,0.007045172,0.21463157,0.27217895,1.7104645,1885.323231458664,1e-04
400000,1024.5125,0.0009177574,0.0011550591,0.0068950313,0.21403967,0.26929027,1.6253357,1890.0788805484772,1e-04
401000,1060.874,0.0009250944,0.0011669295,0.0073036025,0.21575609,0.27208883,1.7042389,1894.840918302536,1e-04
402000,1070.2727,0.0009143026,0.0011515786,0.006776943,0.21322978,0.26847374,1.5779419,1899.6110582351685,1e-04
403000,1063.7505,0.00091831665,0.0011577969,0.00693669,0.21416652,0.2699356,1.6250916,1904.3790345191956,1e-04
404000,1073.2855,0.0009183853,0.0011607278,0.007019146,0.21419764,0.270642,1.6378632,1909.1422481536865,1e-04
405000,1065.6143,0.0009174582,0.0011572511,0.006945318,0.21397407,0.26981112,1.620636,1913.8975846767426,1e-04
406000,1046.9326,0.00093326345,0.0011805198,0.0072458773,0.2176764,0.27529287,1.6470337,1918.6536927223206,1e-04
407000,1067.8196,0.0009255462,0.0011601424,0.0068024243,0.21584643,0.27044198,1.5613708,1923.4084146022797,1e-04
408000,1064.0684,0.00092007406,0.0011566326,0.007245534,0.21455608,0.26960635,1.6906891,1928.1811001300812,1e-04
409000,1085.2661,0.0009225528,0.001157683,0.0070288894,0.21514292,0.2698604,1.6842651,1932.9310319423676,1e-04
410000,1074.917,0.0009196149,0.0011644892,0.0073141307,0.21449623,0.2715643,1.745285,1937.690418958664,1e-04
411000,1069.5394,0.00091873546,0.0011547871,0.006863351,0.21425885,0.26920673,1.6096344,1942.4220879077911,1e-04
412000,1040.4485,0.0009309553,0.0011712865,0.0069154995,0.21711732,0.27306783,1.613678,1947.1816592216492,1e-04
413000,1062.5203,0.00092876237,0.0011660473,0.0065659303,0.21659346,0.27182272,1.5891418,1951.930419921875,1e-04
414000,1077.679,0.00090648694,0.0011470857,0.007417568,0.21142808,0.2675066,1.8052063,1956.6895117759705,1e-04
415000,1081.8977,0.0009235641,0.0011592528,0.007320888,0.21537216,0.27022028,1.7816772,1961.442370891571,1e-04
416000,1059.8135,0.00091357547,0.0011523588,0.0073683504,0.21305963,0.26867265,1.7932281,1966.202709197998,1e-04
417000,1036.7653,0.0009127303,0.0011483557,0.0070315055,0.212844,0.26768804,1.6942444,1970.9556415081024,1e-04
418000,1076.6359,0.0009049095,0.0011413684,0.0071559893,0.21103294,0.2660965,1.6764679,1975.7092831134796,1e-04
419000,1050.0461,0.00090477354,0.0011456575,0.00741782,0.21103103,0.26717466,1.7378082,1980.4518013000488,1e-04
420000,1075.3386,0.0009111597,0.0011525967,0.0071641975,0.21252233,0.26880774,1.679184,1985.1907846927643,1e-04
421000,1100.8934,0.00092425465,0.0011597025,0.0073578167,0.21550709,0.27027565,1.7906647,1989.948256969452,1e-04
422000,1043.0348,0.0009048054,0.0011455335,0.0069966754,0.21103781,0.26715007,1.702774,1994.706646680832,1e-04
423000,1058.4066,0.0009060163,0.0011470116,0.0067969817,0.21131854,0.26748943,1.6264191,1999.4534978866577,1e-04
424000,1071.0981,0.00089926703,0.0011344196,0.007096784,0.20971811,0.2644629,1.6733246,2004.1899845600128,1e-04
425000,1069.2334,0.00090728834,0.0011496743,0.0072191674,0.21161479,0.26808992,1.6912689,2008.9355313777924,1e-04
426000,1081.855,0.0009271419,0.0011644965,0.006935387,0.21622165,0.27147314,1.6690826,2013.682166337967,1e-04
427000,1036.4346,0.0009150184,0.0011509364,0.0068900553,0.21340929,0.26834157,1.6141663,2018.4435744285583,1e-04
428000,1071.9929,0.0009131651,0.0011496191,0.007174613,0.21294098,0.26797917,1.7460785,2023.1858241558075,1e-04
429000,1079.3634,0.0009216909,0.0011715997,0.007182237,0.21499808,0.273271,1.6826172,2027.9350328445435,1e-04
430000,1062.9255,0.0008966432,0.0011336901,0.0070847347,0.20912378,0.26434135,1.6597748,2032.680017709732,1e-04
431000,1073.1001,0.0009208839,0.0011664913,0.007656636,0.21480407,0.27208468,1.8633881,2037.412569284439,1e-04
432000,1034.0911,0.0009798497,0.0012182354,0.006845761,0.22843751,0.2838072,1.6660461,2042.156792640686,1e-04
433000,1098.9667,0.00090315595,0.0011429352,0.007407411,0.2106554,0.26655346,1.8027344,2046.9206194877625,1e-04
434000,1062.8713,0.0009042253,0.0011382656,0.0071453955,0.21086343,0.26534292,1.7389679,2051.6523690223694,1e-04
435000,1073.1807,0.00091358094,0.0011475118,0.0070279394,0.21303734,0.26747438,1.6734161,2056.4291179180145,1e-04
436000,1087.225,0.0009133292,0.0011617043,0.0073480285,0.21304725,0.27096635,1.7656708,2061.1905388832092,1e-04
437000,1075.1353,0.00090520916,0.0011465468,0.0073548076,0.21113995,0.26739696,1.7899323,2065.9664583206177,1e-04
438000,1047.1964,0.00092732225,0.0011623965,0.007296498,0.21620801,0.27086648,1.7757416,2070.7307226657867,1e-04
439000,1065.6932,0.0009039101,0.0011394559,0.0074387686,0.21080303,0.26565346,1.7357788,2075.515655517578,1e-04
440000,1029.6367,0.00089441775,0.0011319173,0.007512131,0.20860468,0.2639364,1.759903,2080.2733538150787,1e-04
441000,1060.11,0.0009129201,0.0011447225,0.0070450744,0.21287753,0.26680267,1.6850433,2085.003366947174,1e-04
442000,1070.3396,0.00090024096,0.0011323172,0.007030675,0.20994852,0.26397765,1.6690979,2089.7480504512787,1e-04
443000,1053.6165,0.0009003793,0.0011331878,0.007123814,0.20997144,0.26416633,1.66893,2094.4968736171722,1e-04
444000,1056.1614,0.0009024757,0.001135253,0.0073107854,0.2104432,0.26461387,1.7485962,2099.25151348114,1e-04
445000,1052.8086,0.00090122194,0.0011338666,0.0068015205,0.21016797,0.26432505,1.6221466,2103.996090888977,1e-04
446000,1060.8665,0.0009179912,0.0011512517,0.006756274,0.2140813,0.26836938,1.5828247,2108.7632672786713,1e-04
447000,1063.2034,0.00089953624,0.0011380634,0.0069226925,0.2098112,0.2654205,1.653244,2113.520190477371,1e-04
448000,1066.8293,0.00089836976,0.0011312417,0.0072187767,0.20950323,0.26371807,1.7295837,2118.278587579727,1e-04
449000,1082.1511,0.00091278827,0.0011472113,0.006677767,0.21286213,0.26742744,1.5999603,2123.0305004119873,1e-04
450000,1095.9167,0.0009047517,0.0011436505,0.0068704006,0.21101628,0.2666496,1.6432648,2127.771632671356,1e-04
451000,1107.144,0.0009078387,0.0011458957,0.007044874,0.2117465,0.26720688,1.6504364,2132.5272076129913,1e-04
452000,1060.2709,0.00090304663,0.001134564,0.0070825852,0.21061674,0.26452196,1.6852112,2137.2808480262756,1e-04
453000,1069.594,0.0009147132,0.0011483574,0.0071892063,0.21334109,0.2677419,1.6842499,2142.0216147899628,1e-04
454000,1079.8818,0.0009118371,0.0011465371,0.007211026,0.21266499,0.267319,1.6893616,2146.77410030365,1e-04
455000,1048.718,0.00091346406,0.0011490313,0.006937578,0.21302761,0.26786652,1.6593323,2151.5158500671387,1e-04
456000,1052.0803,0.0009181311,0.0011551706,0.007509638,0.21415445,0.26937538,1.7961578,2156.2616131305695,1e-04
457000,1081.3076,0.00091747195,0.0011603475,0.00732699,0.2139988,0.2706011,1.7524719,2161.0009157657623,1e-04
458000,1045.9624,0.000922856,0.0011671335,0.0067756646,0.21525562,0.27217132,1.6489868,2165.7510089874268,1e-04
459000,1062.0469,0.00090140704,0.0011336592,0.007321312,0.2102355,0.26431936,1.7511139,2170.4869542121887,1e-04
460000,1049.2667,0.0008928186,0.0011261395,0.006962395,0.20823209,0.2625723,1.665268,2175.2262303829193,1e-04
461000,1061.7462,0.0008888981,0.0011253299,0.0070759035,0.20732455,0.26241514,1.6922302,2179.9587178230286,1e-04
462000,1062.2557,0.00089658255,0.0011308667,0.0065929373,0.20910572,0.26366925,1.5796356,2184.6937906742096,1e-04
463000,1064.1339,0.0009006534,0.0011336802,0.0069010253,0.21003477,0.2642788,1.5861053,2189.4400370121,1e-04
464000,1056.1877,0.00089720695,0.0011302219,0.006877482,0.20923465,0.26349425,1.6449585,2194.181781053543,1e-04
465000,1079.3794,0.0009143334,0.0011466417,0.0068263044,0.21324083,0.2673209,1.592865,2198.945194721222,1e-04
466000,1075.3203,0.0008971403,0.0011290904,0.007238565,0.20920382,0.26319847,1.7616425,2203.6836471557617,1e-04
467000,1053.7646,0.0008869435,0.0011255195,0.0069672246,0.20686735,0.26245546,1.6257477,2208.4221093654633,1e-04
468000,1061.3389,0.00089303614,0.001124876,0.0065731704,0.2082742,0.26225734,1.5836029,2213.17103767395,1e-04
469000,1080.2545,0.000912844,0.0011485576,0.006989089,0.21290572,0.26779732,1.7009277,2217.9086039066315,1e-04
470000,1059.6826,0.00088416133,0.0011198749,0.006731086,0.20621707,0.26113752,1.6381378,2222.649656534195,1e-04
471000,1070.3315,0.0008975764,0.0011393527,0.0071931714,0.20936388,0.26572457,1.7505951,2227.4000613689423,1e-04
472000,1051.38,0.0008836231,0.0011145418,0.0073651527,0.20604786,0.25979784,1.79245,2232.138158559799,1e-04
473000,1098.2878,0.0008957211,0.0011230026,0.0065341555,0.20885369,0.26171148,1.5665588,2236.865189552307,1e-04
474000,1051.1055,0.00088907575,0.0011194542,0.00662892,0.20735247,0.26098746,1.5882568,2241.6051025390625,1e-04
475000,1067.6842,0.00090559985,0.0011527681,0.0070579066,0.21127072,0.26895592,1.69104,2246.347517490387,1e-04
476000,1062.8822,0.0009080496,0.0011373702,0.0071861697,0.21172981,0.26505116,1.7217712,2251.0908994674683,1e-04
477000,1067.8572,0.00089617906,0.0011306757,0.0072715087,0.20900181,0.26362,1.742218,2255.8391304016113,1e-04
478000,1052.3716,0.0008808834,0.0011145491,0.0066007366,0.20545359,0.2598985,1.6064148,2260.594962835312,1e-04
479000,1083.0938,0.000889193,0.0011164101,0.0066776085,0.20736462,0.26024738,1.5985718,2265.326751947403,1e-04
480000,1080.7183,0.0008946248,0.0011240275,0.006889399,0.20864351,0.26204902,1.6766663,2270.0565996170044,1e-04
481000,1063.0854,0.00089452363,0.0011263395,0.0070748343,0.20863916,0.2626326,1.6260529,2274.808901309967,1e-04
482000,1093.423,0.0009057276,0.0011331879,0.006920098,0.21118402,0.26406166,1.6551514,2279.5538415908813,1e-04
483000,1034.8577,0.0008894944,0.001122531,0.0067905914,0.20745684,0.2617355,1.624176,2284.2962012290955,1e-04
484000,1091.0288,0.00089541526,0.0011251451,0.006987275,0.20883602,0.26232457,1.6712189,2289.050093650818,1e-04
485000,1076.8,0.0008939696,0.0011326247,0.007349127,0.20851576,0.26415807,1.7577667,2293.8001596927643,1e-04
486000,1059.5962,0.0008898837,0.0011187146,0.006641117,0.20751582,0.26076874,1.5884247,2298.5362932682037,1e-04
487000,1066.7997,0.0008851609,0.0011173621,0.0069375513,0.20642522,0.26049957,1.688385,2303.272488117218,1e-04
488000,1024.3197,0.0008873639,0.0011166238,0.006721932,0.20692807,0.26028535,1.63591,2308.0127675533295,1e-04
489000,1057.9216,0.00088374846,0.0011182288,0.006933112,0.20612516,0.26076156,1.6582642,2312.7613027095795,1e-04
490000,1072.824,0.0008803577,0.0011111895,0.0069384915,0.2053097,0.25906694,1.6886139,2317.5137412548065,1e-04
491000,1069.259,0.0008878268,0.0011210993,0.0072047706,0.20704755,0.26138133,1.753418,2322.262669801712,1e-04
492000,1086.8237,0.00093445356,0.0011624756,0.007424653,0.21788694,0.27089724,1.8069305,2327.0013766288757,1e-04
493000,1049.3594,0.0008883382,0.0011228856,0.0079999715,0.20719293,0.26186788,1.9469452,2331.734906435013,1e-04
494000,1086.7891,0.0008950375,0.0011359153,0.0072282823,0.2087567,0.26486444,1.6876984,2336.480370283127,1e-04
495000,1058.8098,0.00089112064,0.0011217926,0.0064913384,0.20779687,0.26148006,1.5708008,2341.234431743622,1e-04
496000,1079.8657,0.00088655064,0.0011210064,0.0067667603,0.20677835,0.2614215,1.6116943,2345.9911136627197,1e-04
497000,1053.0796,0.0008917785,0.0011338897,0.0071921055,0.20804814,0.26456055,1.7503357,2350.73818898201,1e-04
498000,1084.0688,0.0008947687,0.0011333134,0.0075740083,0.20870438,0.26429525,1.811554,2355.484589099884,1e-04
499000,1066.9172,0.0008885243,0.0011196007,0.007325076,0.20719184,0.26097676,1.7520142,2360.2232830524445,1e-04
500000,1077.1038,0.00088689907,0.001120839,0.0069268513,0.2068509,0.26136267,1.6020813,2364.973680973053,1e-04
501000,1067.0222,0.0008795251,0.0011090623,0.0068143206,0.205113,0.25856233,1.5713654,2369.7454578876495,1e-05
502000,1049.1934,0.0008716416,0.0010998241,0.0067906193,0.2032737,0.25640807,1.5785217,2374.495546579361,1e-05
503000,1058.7816,0.0008657826,0.0010924817,0.0066785533,0.20190261,0.25468552,1.5908966,2379.270663022995,1e-05
504000,1071.5011,0.00086119486,0.0010872182,0.006597672,0.20083246,0.25345862,1.5792847,2384.0166182518005,1e-05
505000,1061.434,0.00085736177,0.0010821307,0.0065251994,0.1999344,0.25226042,1.5729523,2388.756251811981,1e-05
506000,1082.169,0.00085419655,0.0010786022,0.006476472,0.19919454,0.2514359,1.5681458,2393.4951269626617,1e-05
507000,1086.7651,0.0008523357,0.0010754603,0.006491599,0.1987568,0.25069037,1.5752716,2398.2462980747223,1e-05
508000,1070.9382,0.0008491662,0.0010714518,0.0065203574,0.19801562,0.2497511,1.586853,2402.980221271515,1e-05
509000,1037.4258,0.00084728264,0.0010700253,0.0066542807,0.19758041,0.24943043,1.6194458,2407.737648010254,1e-05
510000,1058.9976,0.0008474944,0.0010690112,0.006591771,0.19762912,0.24918452,1.6042328,2412.4778995513916,1e-05
511000,1098.4286,0.0008482386,0.0010698726,0.006520295,0.19779985,0.24938072,1.5868378,2417.225345849991,1e-05
512000,1080.5767,0.00084609893,0.0010685435,0.006578165,0.19730781,0.24909031,1.6009216,2421.951366662979,1e-05
513000,1086.2053,0.000844821,0.0010670201,0.0065901405,0.19700961,0.2487343,1.603836,2426.701757669449,1e-05
514000,1056.8738,0.00084533193,0.0010676921,0.0066468823,0.19712713,0.24888968,1.6176453,2431.45121383667,1e-05
515000,1073.6855,0.00084429706,0.0010652756,0.006595219,0.19688228,0.24831258,1.605072,2436.2047748565674,1e-05
516000,1074.9319,0.0008465722,0.0010665286,0.006597602,0.19740014,0.2485744,1.6056519,2440.967630624771,1e-05
517000,1068.6875,0.0008428603,0.0010646353,0.0066348445,0.19654728,0.24817152,1.6147156,2445.70010137558,1e-05
518000,1066.9641,0.0008426285,0.0010634328,0.0066260668,0.19649068,0.24788022,1.6125793,2450.4431281089783,1e-05
519000,1065.2185,0.0008411133,0.0010618204,0.0066641243,0.19614105,0.24751069,1.6218414,2455.1850395202637,1e-05
520000,1065.9688,0.0008423089,0.0010622779,0.0066655036,0.1964179,0.24760903,1.6221771,2459.9310891628265,1e-05
521000,1057.469,0.00084017916,0.0010616723,0.0066942824,0.19592744,0.24748969,1.6291809,2464.6716182231903,1e-05
522000,1070.2783,0.0008416648,0.0010622375,0.006657102,0.19626674,0.2476032,1.6201324,2469.4119443893433,1e-05
523000,1078.3102,0.00084055937,0.0010619065,0.0066788583,0.19601445,0.24753983,1.6254272,2474.1544075012207,1e-05
524000,1072.6438,0.0008411224,0.0010608733,0.0066120224,0.19613627,0.24727315,1.6091614,2478.8993685245514,1e-05
525000,1064.6809,0.00084024214,0.0010602047,0.006563494,0.19593237,0.24712102,1.5973511,2483.6537766456604,1e-05
526000,1067.1733,0.00084009627,0.0010602127,0.006582805,0.19589919,0.24712516,1.6020508,2488.3980174064636,1e-05
527000,1052.9901,0.00084136333,0.001060831,0.006506188,0.19618838,0.24725409,1.5834045,2493.1554844379425,1e-05
528000,1055.5325,0.0008393266,0.0010594359,0.0064075636,0.1957206,0.24694642,1.5594025,2497.889890909195,1e-05
529000,1051.388,0.00083795545,0.0010586253,0.006504871,0.19540161,0.24676412,1.5830841,2502.6510179042816,1e-05
530000,1055.4344,0.0008384004,0.001058026,0.0064761555,0.19550295,0.24661274,1.5760956,2507.389881134033,1e-05
531000,1090.6311,0.00083730684,0.0010571909,0.006427564,0.19525151,0.24642642,1.56427,2512.147441625595,1e-05
532000,1054.873,0.00083925226,0.0010580572,0.006404993,0.19570127,0.24661414,1.5587769,2516.884585380554,1e-05
533000,1053.6755,0.00083877274,0.0010578205,0.0064545483,0.19558422,0.24655305,1.5602264,2521.6380927562714,1e-05
534000,1049.0685,0.0008379436,0.0010572077,0.0064033,0.19539216,0.24641371,1.5583649,2526.3773968219757,1e-05
535000,1082.8086,0.0008374055,0.0010568429,0.0064250394,0.19527228,0.24633826,1.5466309,2531.115502357483,1e-05
536000,1060.3689,0.0008368715,0.0010568249,0.0064134286,0.19515012,0.24634127,1.5397949,2535.864390850067,1e-05
537000,1072.0077,0.00083706,0.0010565028,0.006393592,0.19519486,0.24626277,1.5290527,2540.6175289154053,1e-05
538000,1059.4707,0.000836842,0.0010564488,0.0064713554,0.19514103,0.24624765,1.547821,2545.3509664535522,1e-05
539000,1068.9299,0.00083620846,0.0010571334,0.006543721,0.19500047,0.24642731,1.5649567,2550.095459461212,1e-05
540000,1083.5605,0.00083606306,0.0010568606,0.006588766,0.19496346,0.24636024,1.5757294,2554.8562207221985,1e-05
541000,1066.6313,0.00083540776,0.001056305,0.006520688,0.19481443,0.2462362,1.5594482,2559.6225864887238,1e-05
542000,1087.4279,0.00083715905,0.0010560222,0.006459298,0.19521633,0.24614732,1.5449371,2564.373701572418,1e-05
543000,1083.2231,0.0008370679,0.0010572412,0.0065392987,0.19519398,0.24643831,1.5640717,2569.1163353919983,1e-05
544000,1086.362,0.00083737524,0.001056784,0.0064668898,0.19526725,0.2463285,1.5467529,2573.86105966568,1e-05
545000,1052.5359,0.00083605445,0.0010560707,0.0064857737,0.19496179,0.24617119,1.5558777,2578.606462955475,1e-05
546000,1056.337,0.00083715835,0.0010560879,0.0064227427,0.19521603,0.24616264,1.5529022,2583.35249376297,1e-05
547000,1096.92,0.0008365864,0.0010565858,0.0064450717,0.19508229,0.24628568,1.5678406,2588.099764108658,1e-05
548000,1066.9354,0.0008362583,0.0010566604,0.00656067,0.19501093,0.24631324,1.5691833,2592.8371970653534,1e-05
549000,1096.8728,0.00083715207,0.0010564541,0.0064807334,0.19521435,0.24625121,1.5500641,2597.581478834152,1e-05
550000,1050.4669,0.0008368142,0.0010569941,0.0065208613,0.19513862,0.24638784,1.566742,2602.3265409469604,1e-05
551000,1063.8707,0.00083665707,0.001056617,0.006464976,0.1951012,0.24629804,1.5569153,2607.067504644394,1e-05
552000,1044.183,0.0008386929,0.0010571253,0.006451451,0.19556879,0.24639416,1.5430603,2611.8065576553345,1e-05
553000,1079.3126,0.00083798234,0.0010565906,0.006427864,0.19540615,0.2462752,1.5400848,2616.5534386634827,1e-05
554000,1094.0046,0.0008365512,0.0010555163,0.006550905,0.1950685,0.2460235,1.5912018,2621.288217306137,1e-05
555000,1058.4668,0.0008359172,0.0010556363,0.006479165,0.19492833,0.2460667,1.576828,2626.043246269226,1e-05
556000,1061.9766,0.0008374835,0.0010559412,0.0064664576,0.19528867,0.24612187,1.5665741,2630.7885127067566,1e-05
557000,1065.8412,0.0008365111,0.001055751,0.006447815,0.195066,0.24608964,1.5502014,2635.5391631126404,1e-05
558000,1080.8718,0.0008366471,0.0010554123,0.0064431136,0.19509588,0.2460058,1.5680542,2640.2952749729156,1e-05
559000,1062.4131,0.0008354243,0.0010542604,0.0065066987,0.19481291,0.24574216,1.5562744,2645.0430426597595,1e-05
560000,1078.1587,0.00083469384,0.0010541567,0.006515694,0.19464193,0.24572222,1.5680084,2649.7882084846497,1e-05
561000,1068.3252,0.00083582994,0.0010542832,0.006462743,0.19490659,0.2457438,1.5457611,2654.5481736660004,1e-05
562000,1086.868,0.0008350426,0.0010534863,0.006457973,0.1947211,0.24555652,1.5716705,2659.285254240036,1e-05
563000,1069.7933,0.00083458837,0.0010536955,0.006547911,0.19461824,0.24561378,1.5667725,2664.0260725021362,1e-05
564000,1045.4935,0.0008353883,0.0010536229,0.006527815,0.19480234,0.2455869,1.5613251,2668.7541279792786,1e-05
565000,1058.2644,0.0008348771,0.0010536757,0.0065437006,0.194686,0.24560778,1.5651245,2673.5103056430817,1e-05
566000,1038.735,0.0008343517,0.0010531805,0.0065471455,0.19456385,0.2454939,1.5659485,2678.280497074127,1e-05
567000,1034.3928,0.00083423237,0.0010529922,0.0066362685,0.19453484,0.24544817,1.587265,2683.0425760746,1e-05
568000,1082.2996,0.0008342778,0.0010531908,0.0066798413,0.19454624,0.24549617,1.5976868,2687.825492620468,1e-05
569000,1066.5676,0.0008344169,0.0010536618,0.0067314524,0.194579,0.24560681,1.6100311,2692.5631833076477,1e-05
570000,1072.3411,0.0008344754,0.0010540806,0.0067038927,0.1945952,0.24570937,1.6034393,2697.293673992157,1e-05
571000,1036.844,0.0008340886,0.0010535604,0.0067352164,0.19450305,0.24558689,1.6109314,2702.0350782871246,1e-05
572000,1070.1057,0.00083440606,0.0010537023,0.0066992994,0.19457717,0.24561875,1.6023407,2706.7996423244476,1e-05
573000,1093.7283,0.0008337202,0.0010537875,0.006664977,0.19442052,0.24564621,1.5941315,2711.5421648025513,1e-05
574000,1071.2383,0.00083481765,0.0010534878,0.006530941,0.19466911,0.24555719,1.5707703,2716.2898740768433,1e-05
575000,1035.8615,0.0008344612,0.0010533052,0.0064966828,0.19458736,0.24551801,1.5638123,2721.0355620384216,1e-05
576000,1060.1814,0.00083431025,0.0010533921,0.0065796175,0.1945518,0.24553923,1.5737152,2725.776159763336,1e-05
577000,1095.19,0.0008346666,0.0010534642,0.0064737797,0.19463447,0.24555403,1.5484009,2730.5244846343994,1e-05
578000,1064.2625,0.0008345475,0.0010525528,0.0064476873,0.19460352,0.2453328,1.54216,2735.2665572166443,1e-05
579000,1083.0035,0.00083411817,0.0010525786,0.0064663794,0.19450681,0.24534538,1.5466309,2740.0202238559723,1e-05
580000,1072.0288,0.00083451497,0.0010531993,0.0065126317,0.19459681,0.24548806,1.5576935,2744.7538635730743,1e-05
581000,1068.7585,0.00083338417,0.0010526882,0.006503445,0.1943386,0.24538086,1.5554962,2749.489344596863,1e-05
582000,1072.4781,0.00083406316,0.0010530922,0.0066480073,0.19449362,0.24547076,1.5900726,2754.220147371292,1e-05
583000,1047.3503,0.0008338782,0.0010525761,0.0066570025,0.19444847,0.24534586,1.5922241,2758.9695444107056,1e-05
584000,1056.895,0.00083514315,0.0010529881,0.0066208937,0.19474238,0.24543393,1.5835876,2763.70285320282,1e-05
585000,1077.2981,0.0008324932,0.001051968,0.006723733,0.19413246,0.2452213,1.6081848,2768.455215215683,1e-05
586000,1040.4241,0.00083250843,0.0010517798,0.0066200644,0.19413581,0.24517487,1.5833893,2773.1887559890747,1e-05
587000,1039.9868,0.0008320389,0.0010512118,0.006565455,0.19402577,0.24504302,1.5703278,2777.9214923381805,1e-05
588000,1040.6295,0.00083301304,0.0010508422,0.0065577994,0.19424537,0.24493645,1.5690613,2782.6636612415314,1e-05
589000,1086.0223,0.0008311347,0.0010503163,0.0065673687,0.19381459,0.24483433,1.5855713,2787.4072167873383,1e-05
590000,1060.1138,0.0008324005,0.0010505937,0.006490303,0.19410665,0.24488567,1.5523529,2792.153556585312,1e-05
591000,1072.1172,0.000831592,0.0010501175,0.0065260925,0.19392015,0.24478057,1.5609131,2796.9030644893646,1e-05
592000,1043.1666,0.0008313649,0.0010500591,0.006565136,0.19386674,0.2447697,1.5702515,2801.646795272827,1e-05
593000,1063.51,0.00083112856,0.0010495842,0.00654134,0.19381034,0.24465668,1.5645599,2806.380403280258,1e-05
594000,1043.0249,0.0008329155,0.001050763,0.006578469,0.19422016,0.24491481,1.5734406,2811.1252851486206,1e-05
595000,1072.4796,0.0008333279,0.0010509024,0.0066178953,0.1943158,0.24494524,1.5828705,2815.866593837738,1e-05
596000,1055.96,0.0008332265,0.0010511274,0.0066163004,0.19429372,0.24500196,1.582489,2820.6030316352844,1e-05
597000,1063.3562,0.00083383627,0.0010516172,0.0066365236,0.19443907,0.24511951,1.587326,2825.3478212356567,1e-05
598000,1073.1284,0.0008320745,0.0010520815,0.0067130793,0.19403861,0.2452584,1.6056366,2830.101474046707,1e-05
599000,1054.0071,0.00083440857,0.0010517555,0.0066672736,0.19457388,0.24515025,1.5946808,2834.8398554325104,1e-05
600000,1077.5741,0.00083202875,0.0010506856,0.0066481987,0.19402309,0.24491607,1.6014557,2839.5866577625275,1e-05
601000,1057.5078,0.00083118916,0.0010501237,0.0066656917,0.19382626,0.24478666,1.6222229,2844.5573115348816,1e-05
602000,1042.7275,0.0008314845,0.0010499388,0.006611207,0.19389515,0.24474008,1.608963,2849.30463719368,1e-05
603000,1111.886,0.0008305461,0.0010493279,0.006589702,0.19367982,0.24460363,1.6037292,2854.0442893505096,1e-05
604000,1061.52,0.0008306353,0.0010495296,0.006683749,0.19369967,0.24465092,1.6266174,2858.797957420349,1e-05
605000,1057.5121,0.00083151646,0.0010502654,0.0066974172,0.19390395,0.24481916,1.6299438,2863.5465598106384,1e-05
606000,1073.5518,0.00083251204,0.0010503517,0.006626192,0.19413035,0.24482359,1.6126099,2868.2903442382812,1e-05
607000,1066.953,0.0008306147,0.0010489938,0.006646945,0.19369143,0.24451633,1.6176605,2873.025555372238,1e-05
608000,1091.2766,0.00083144614,0.0010491046,0.006551832,0.19388293,0.24453335,1.5945129,2877.763160943985,1e-05
609000,1057.2086,0.0008310761,0.001049482,0.006558729,0.19379678,0.24462698,1.5961914,2882.5059401988983,1e-05
610000,1056.6954,0.0008303833,0.0010498689,0.006535029,0.19364142,0.2447334,1.5904236,2887.261976957321,1e-05
611000,1037.9309,0.00083368446,0.0010509485,0.006509824,0.19440088,0.24495302,1.5842896,2892.0124895572662,1e-05
612000,1041.929,0.0008325731,0.0010508766,0.0065194173,0.194147,0.24495237,1.5866241,2896.76655292511,1e-05
613000,1064.5834,0.0008319881,0.0010504399,0.006592084,0.19401255,0.24485597,1.6043091,2901.5203120708466,1e-05
614000,1068.134,0.00083224435,0.0010499019,0.0065947804,0.1940684,0.24471925,1.6049652,2906.240394592285,1e-05
615000,1032.0702,0.00083165045,0.0010497354,0.0066248127,0.19393188,0.24468711,1.6122742,2910.9902291297913,1e-05
616000,1068.5422,0.00083113764,0.0010489153,0.0065858145,0.19381285,0.24449456,1.6027832,2915.7338783740997,1e-05
617000,1071.7017,0.0008310001,0.0010490266,0.0065378505,0.19378094,0.2445224,1.5911102,2920.4913642406464,1e-05
618000,1077.0898,0.00082964136,0.001048662,0.0065108277,0.19346888,0.24445091,1.5845337,2925.2387733459473,1e-05
619000,1085.1506,0.0008302651,0.0010485568,0.0064804815,0.19360925,0.24441372,1.5771484,2929.976847887039,1e-05
620000,1057.1033,0.0008296322,0.0010480157,0.0064772214,0.19346006,0.24428618,1.576355,2934.728528738022,1e-05
621000,1064.5254,0.00082987966,0.0010478337,0.006412454,0.19351944,0.24424283,1.5605927,2939.4699132442474,1e-05
622000,1052.0625,0.0008311632,0.001048557,0.0064449315,0.19381118,0.24439499,1.5684967,2944.219470977783,1e-05
623000,1106.8079,0.0008302927,0.0010480877,0.0064333407,0.19361195,0.24429612,1.5613403,2948.9730360507965,1e-05
624000,1071.1951,0.0008318493,0.0010488324,0.0064409194,0.19396892,0.24445404,1.5579071,2953.7181079387665,1e-05
625000,1078.116,0.00083043746,0.0010481543,0.006453402,0.193649,0.2443169,1.5579987,2958.463953256607,1e-05
626000,1078.3524,0.0008301371,0.0010478481,0.0064531453,0.19358057,0.24424876,1.5704956,2963.209320306778,1e-05
627000,1054.7051,0.0008310897,0.0010483622,0.0065572243,0.19379935,0.24436036,1.5958252,2967.9465260505676,1e-05
628000,1061.4324,0.00083002733,0.0010480487,0.0064952793,0.19355717,0.24430099,1.5676575,2972.680107355118,1e-05
629000,1092.3049,0.0008304313,0.0010492069,0.0064844335,0.19365554,0.24458003,1.574646,2977.4288296699524,1e-05
630000,1079.2102,0.00083098584,0.0010485236,0.0064581498,0.19377871,0.24440598,1.56073,2982.1668705940247,1e-05
631000,1109.152,0.0008316721,0.0010484867,0.006511329,0.1939313,0.2443806,1.5846558,2986.919847011566,1e-05
632000,1051.6213,0.00083025295,0.0010484706,0.006622054,0.1936081,0.24439816,1.6116028,2991.7026731967926,1e-05
633000,1066.4515,0.000830578,0.0010482804,0.00655992,0.19368322,0.24434899,1.5964813,2996.473809480667,1e-05
634000,1064.9664,0.00083175726,0.0010485784,0.006628512,0.19395572,0.24440861,1.6131744,3001.2364490032196,1e-05
635000,1043.369,0.00083123037,0.0010490025,0.006770147,0.1938338,0.24451467,1.647644,3005.9827852249146,1e-05
636000,1078.3867,0.0008310359,0.0010490875,0.0067939726,0.19378957,0.2445387,1.6534424,3010.731255531311,1e-05
637000,1102.0004,0.00083119946,0.0010485937,0.0068265125,0.19382721,0.24441755,1.6613617,3015.476155757904,1e-05
638000,1068.985,0.0008293786,0.0010477013,0.006791527,0.19340426,0.24421945,1.6528473,3020.221994161606,1e-05
639000,1086.6438,0.00083086337,0.0010483603,0.006750836,0.19374584,0.24436006,1.6429443,3024.968891143799,1e-05
640000,1062.0914,0.00083064754,0.0010487174,0.006802123,0.19369598,0.2444481,1.655426,3029.7126212120056,1e-05
641000,1076.3225,0.00083059265,0.0010481626,0.006725569,0.19368172,0.24431369,1.636795,3034.456711769104,1e-05
642000,1056.1201,0.0008295032,0.001047547,0.0067019314,0.19343029,0.24417903,1.6310425,3039.2095863819122,1e-05
643000,1069.8599,0.0008304291,0.0010481771,0.006665539,0.19364412,0.24432042,1.6081696,3043.963214635849,1e-05
644000,1058.4086,0.0008294747,0.0010477243,0.0066943886,0.19342156,0.24421954,1.6284637,3048.7065720558167,1e-05
645000,1050.0103,0.00082928914,0.0010462673,0.0066073937,0.19337758,0.24386865,1.604248,3053.445101261139,1e-05
646000,1073.2736,0.0008279002,0.0010461834,0.006584122,0.19305831,0.24386518,1.6023712,3058.1990609169006,1e-05
647000,1078.8958,0.00082883757,0.0010464824,0.006628868,0.19327225,0.24392381,1.5935211,3062.93562912941,1e-05
648000,1067.2942,0.0008278776,0.001045249,0.00656224,0.1930494,0.24363725,1.5970459,3067.6802916526794,1e-05
649000,1077.6018,0.000827744,0.0010450884,0.006546316,0.19301929,0.24360144,1.5836334,3072.413239955902,1e-05
650000,1065.8826,0.00082694116,0.0010451518,0.0065559493,0.19283354,0.24362555,1.5909424,3077.1850361824036,1e-05
651000,1078.4669,0.00082739454,0.0010447137,0.0064632394,0.1929377,0.24351422,1.5729523,3081.97621011734,1e-05
652000,1064.6606,0.0008280385,0.0010450647,0.006522301,0.19308357,0.2435877,1.587326,3086.733610868454,1e-05
653000,1097.6781,0.00082785,0.0010448699,0.0066248127,0.19304156,0.24354471,1.6122742,3091.4979264736176,1e-05
654000,1072.1868,0.00082699425,0.0010436304,0.006547443,0.19284266,0.24325481,1.5934448,3096.2509801387787,1e-05
655000,1047.2366,0.00082764885,0.0010439681,0.006515342,0.19299577,0.24333218,1.5856323,3101.0138108730316,1e-05
656000,1070.591,0.0008274364,0.001044548,0.0065328972,0.19294304,0.24346827,1.5899048,3105.770944595337,1e-05
657000,1045.6405,0.0008271604,0.0010443955,0.0065638074,0.19288294,0.24344045,1.5974274,3110.531806230545,1e-05
658000,1096.4705,0.00082717964,0.0010448088,0.006437721,0.19289082,0.24354282,1.566742,3115.285826444626,1e-05
659000,1074.385,0.00082701107,0.0010450174,0.0065846858,0.19284958,0.2435936,1.6025085,3120.0442185401917,1e-05
660000,1060.7456,0.00082761724,0.001045368,0.00660105,0.19299106,0.24367282,1.6064911,3124.801191806793,1e-05
661000,1070.3271,0.00082688493,0.0010451489,0.006651522,0.19282435,0.24363074,1.6187744,3129.5545513629913,1e-05
662000,1082.4966,0.0008278598,0.0010446768,0.006601113,0.19304508,0.24350102,1.6065063,3134.302337884903,1e-05
663000,1078.2623,0.00082722795,0.0010440958,0.0065980405,0.19289637,0.24336459,1.6057587,3139.0349502563477,1e-05
664000,1060.8093,0.0008260674,0.0010443486,0.0066349073,0.19263396,0.24344498,1.6147308,3143.76948928833,1e-05
665000,1067.4963,0.0008282936,0.0010449572,0.006605815,0.19314602,0.24356413,1.6076508,3148.497698068619,1e-05
666000,1060.0101,0.00082878623,0.0010458713,0.006589702,0.19325978,0.24377783,1.6037292,3153.23300075531,1e-05
667000,1042.2871,0.00082742836,0.0010449367,0.0065222387,0.19294864,0.24357128,1.5873108,3157.9734642505646,1e-05
668000,1067.9282,0.00082749093,0.0010449555,0.0065777265,0.19296192,0.24357526,1.6008148,3162.718102455139,1e-05
669000,1063.7864,0.00082698464,0.0010447309,0.006578228,0.19284593,0.24352786,1.6009369,3167.461723804474,1e-05
670000,1061.1677,0.0008270412,0.0010446819,0.0066026803,0.19285782,0.24351469,1.6068878,3172.2068643569946,1e-05
671000,1088.1714,0.00082692335,0.0010441521,0.006681868,0.19282676,0.24338391,1.6261597,3176.9457087516785,1e-05
672000,1052.0867,0.0008260204,0.0010444704,0.0066394843,0.192624,0.2434764,1.6158447,3181.6830546855927,1e-05
673000,1055.3977,0.0008273586,0.0010435968,0.006540484,0.19292869,0.24324709,1.5917511,3186.413078546524,1e-05
674000,1082.7083,0.00082641427,0.0010426902,0.006443239,0.19270748,0.243036,1.5680847,3191.137098312378,1e-05
675000,1074.3127,0.00082852016,0.0010444629,0.0064806696,0.19319136,0.2434343,1.5771942,3195.874899864197,1e-05
676000,1080.0605,0.0008268979,0.0010431728,0.0064267493,0.19282098,0.24314903,1.5640717,3200.6107728481293,1e-05
677000,1075.2347,0.0008253639,0.0010428672,0.006468381,0.19246614,0.24309206,1.5742035,3205.362575531006,1e-05
678000,1049.8306,0.0008240797,0.001041805,0.0065719583,0.19216797,0.24284963,1.599411,3210.097571372986,1e-05
679000,1041.3342,0.0008252682,0.0010420278,0.0066510206,0.1924396,0.24288675,1.6186523,3214.837903022766,1e-05
680000,1084.2231,0.00082401204,0.0010413075,0.00661453,0.19215038,0.24272858,1.6097717,3219.5971677303314,1e-05
681000,1080.565,0.0008248757,0.001041507,0.006493648,0.19235316,0.24276955,1.5803528,3224.3623456954956,1e-05
682000,1046.0474,0.0008252535,0.0010422779,0.006456343,0.19243892,0.24294904,1.5712738,3229.1160275936127,1e-05
683000,1090.1072,0.0008257218,0.0010425841,0.006503931,0.19254622,0.24301684,1.5828552,3233.8678183555603,1e-05
684000,1056.3541,0.00082666817,0.0010427755,0.0064813592,0.1927649,0.24305205,1.5773621,3238.620640039444,1e-05
685000,1064.8613,0.00082497706,0.0010423019,0.006503053,0.19237673,0.24296014,1.5826416,3243.375995874405,1e-05
686000,1085.8646,0.0008258834,0.0010420394,0.0065237433,0.19258034,0.24287935,1.587677,3248.1380462646484,1e-05
687000,1040.0383,0.00082428975,0.0010420994,0.006558854,0.19221789,0.24291985,1.5962219,3252.8889079093933,1e-05
688000,1064.1415,0.00082392746,0.0010424302,0.006543932,0.19213675,0.2430062,1.5925903,3257.6439781188965,1e-05
689000,1071.2263,0.00082570384,0.0010417881,0.00658199,0.19253972,0.24282219,1.6018524,3262.4014296531677,1e-05
690000,1089.838,0.0008253636,0.0010413068,0.006525624,0.19246167,0.24271183,1.5881348,3267.161648750305,1e-05
691000,1066.1611,0.0008250155,0.0010411382,0.0063638003,0.19238326,0.2426775,1.5487518,3271.924425840378,1e-05
692000,1058.7983,0.0008241936,0.0010407388,0.006405683,0.1921911,0.24258733,1.5589447,3276.6846346855164,1e-05
693000,1075.46,0.0008253076,0.0010412843,0.006520107,0.19244803,0.24270579,1.586792,3281.449784517288,1e-05
694000,1077.7124,0.00082470087,0.0010413073,0.006481234,0.19230892,0.24271865,1.5773315,3286.2081718444824,1e-05
695000,1038.2112,0.0008262992,0.0010423509,0.006360038,0.19267748,0.24295118,1.5478363,3290.958427667618,1e-05
696000,1052.7517,0.0008245148,0.0010425737,0.0064602927,0.19227089,0.24303174,1.5722351,3295.7314853668213,1e-05
697000,1054.4885,0.00082477217,0.0010421037,0.0064428938,0.19232889,0.2429134,1.5555573,3300.5178225040436,1e-05
698000,1094.905,0.000825974,0.0010419445,0.006453402,0.19260429,0.2428591,1.5462036,3305.2995266914368,1e-05
699000,1061.9172,0.00082424184,0.0010408596,0.0064545483,0.19220257,0.24261649,1.5464783,3310.0924999713898,1e-05
700000,1042.3289,0.00082542544,0.0010409687,0.006367186,0.19247174,0.24262425,1.5495758,3314.8411452770233,1e-05
701000,1049.5408,0.0008232608,0.001039911,0.0063089393,0.19197427,0.24239518,1.5354004,3319.6040110588074,1e-05
702000,1062.7493,0.00082382484,0.0010399044,0.0062463665,0.19210275,0.24238506,1.5201721,3324.366891145706,1e-05
703000,1050.6323,0.00082372874,0.0010395945,0.0062696277,0.19208123,0.24231386,1.5258331,3329.1321699619293,1e-05
704000,1061.5924,0.0008232854,0.0010393476,0.006304425,0.19197719,0.24225569,1.5343018,3333.878737926483,1e-05
705000,1067.4509,0.0008219688,0.0010395576,0.0063085807,0.19167623,0.24232304,1.529892,3338.6253468990326,1e-05
706000,1069.6196,0.0008241204,0.0010397364,0.006434524,0.19216518,0.2423343,1.5659637,3343.3893370628357,1e-05
707000,1048.0896,0.00082267344,0.0010393226,0.0064051184,0.19183742,0.24225774,1.5588074,3348.1470849514008,1e-05
708000,1066.8215,0.0008235063,0.0010401906,0.0065308283,0.19202967,0.24245845,1.5894012,3352.9191200733185,1e-05
709000,1046.2665,0.0008233814,0.0010408155,0.0064545246,0.19200318,0.24261372,1.5708313,3357.6746344566345,1e-05
710000,1042.7407,0.0008243406,0.0010404756,0.006436154,0.1922208,0.24251601,1.5663605,3362.4273130893707,1e-05
711000,1072.9237,0.00082347856,0.0010407896,0.006592022,0.19202453,0.24260461,1.6042938,3367.18874835968,1e-05
712000,1052.615,0.0008247597,0.0010411658,0.006571143,0.19231969,0.24267915,1.5992126,3371.9447770118713,1e-05
713000,1069.7339,0.0008250909,0.0010415768,0.0064709513,0.19239564,0.24277304,1.5748291,3376.7059071063995,1e-05
714000,1050.0073,0.00082487933,0.0010413115,0.0064250566,0.19234924,0.24271491,1.5636597,3381.453182697296,1e-05
715000,1077.793,0.00082232466,0.001039272,0.0063735186,0.19175754,0.24225113,1.551117,3386.2253124713898,1e-05
716000,1043.3264,0.0008226336,0.0010391955,0.0063674995,0.19182625,0.24222602,1.5496521,3390.9740998744965,1e-05
717000,1065.8281,0.00082438206,0.0010399705,0.006388629,0.19222946,0.24239165,1.5547943,3395.745182991028,1e-05
718000,1082.344,0.0008231604,0.0010399288,0.0064510135,0.19194889,0.24239694,1.5699768,3400.5039007663727,1e-05
719000,1077.0583,0.0008234178,0.0010398556,0.006390447,0.1920095,0.24237798,1.5552368,3405.2517771720886,1e-05
720000,1100.8181,0.0008239126,0.0010404055,0.006334853,0.19212657,0.24250849,1.5320129,3409.9944863319397,1e-05
721000,1081.7462,0.00082351355,0.0010401158,0.0063124504,0.19202873,0.24243502,1.5362549,3414.741025209427,1e-05
722000,1087.362,0.0008223701,0.0010393905,0.006370371,0.19176623,0.24227427,1.542511,3419.502175807953,1e-05
723000,1058.9446,0.00082270685,0.0010389047,0.006308098,0.19184135,0.2421523,1.5212555,3424.2427368164062,1e-05
724000,1092.051,0.00082382135,0.0010395261,0.0063027865,0.19210202,0.24229313,1.5118866,3428.994697332382,1e-05
725000,1055.8938,0.0008225128,0.0010387708,0.0063723275,0.19179712,0.24212359,1.550827,3433.745656490326,1e-05
726000,1046.1084,0.0008235154,0.0010386126,0.0063103815,0.19202703,0.24207395,1.5357513,3438.495904445648,1e-05
727000,1039.9772,0.0008232169,0.001038863,0.006286807,0.1919582,0.24213772,1.530014,3443.2628920078278,1e-05
728000,1046.2874,0.0008218563,0.0010385053,0.0062715085,0.19165036,0.2420732,1.5262909,3448.020137310028,1e-05
729000,1052.6075,0.000823969,0.0010391934,0.006268013,0.19213316,0.24221025,1.5039368,3452.7768852710724,1e-05
730000,1093.0479,0.00082307856,0.001038584,0.0063653244,0.191926,0.24207187,1.5251007,3457.5516901016235,1e-05
731000,1050.5759,0.0008219393,0.00103803,0.0064795767,0.19166331,0.24195178,1.552475,3462.302251815796,1e-05
732000,1077.5792,0.0008228777,0.0010380652,0.0063227187,0.1918835,0.24195416,1.5267181,3467.0601737499237,1e-05
733000,1053.9172,0.00082057726,0.0010373439,0.0064304485,0.19135252,0.24180473,1.5649719,3471.813770055771,1e-05
734000,1057.666,0.0008220867,0.0010373588,0.006403112,0.19169515,0.2417867,1.5583191,3476.571591615677,1e-05
735000,1051.5315,0.0008225024,0.0010385067,0.0064464994,0.19179302,0.24206066,1.5688782,3481.341044187546,1e-05
736000,1068.8359,0.00082400895,0.0010390658,0.006216021,0.19214825,0.2421892,1.5127869,3486.0912640094757,1e-05
737000,1082.0759,0.00082157506,0.0010388299,0.0063217636,0.19158487,0.24215615,1.5378418,3490.843199491501,1e-05
738000,1057.5839,0.00082363293,0.001039071,0.006316651,0.19205448,0.24218401,1.5372772,3495.587968349457,1e-05
739000,1072.9983,0.000822059,0.0010387521,0.0064119524,0.19169545,0.24213068,1.5604706,3500.345410346985,1e-05
740000,1095.9961,0.00082436134,0.0010398518,0.006332639,0.19222754,0.24237032,1.5411682,3505.103698015213,1e-05
741000,1058.752,0.0008233947,0.0010394026,0.0063516996,0.19200316,0.24227065,1.5458069,3509.85164809227,1e-05
742000,1023.2846,0.00082351576,0.0010390927,0.006307816,0.19202909,0.24219216,1.5263519,3514.6087667942047,1e-05
743000,1052.0005,0.0008219224,0.0010386056,0.0063041146,0.19166353,0.2420964,1.5318756,3519.3684186935425,1e-05
744000,1060.3926,0.00082362664,0.0010391313,0.006343608,0.19205253,0.24219798,1.5198975,3524.1089029312134,1e-05
745000,1085.3053,0.0008225065,0.0010383447,0.0063658976,0.19179621,0.24202496,1.525238,3528.868232011795,1e-05
746000,1049.065,0.0008218676,0.0010376879,0.006355071,0.19164781,0.24187289,1.530365,3533.6106712818146,1e-05
747000,1067.6348,0.0008225295,0.0010383789,0.0062511996,0.19180122,0.24203351,1.5201416,3538.3589029312134,1e-05
748000,1028.0391,0.0008209728,0.001037112,0.0063020424,0.19144265,0.24174635,1.5337219,3543.12126994133,1e-05
749000,1046.9436,0.00082215946,0.0010374703,0.006268499,0.1917155,0.24181886,1.5255585,3547.86848115921,1e-05
750000,1021.92285,0.00082145317,0.0010378279,0.006369694,0.19155464,0.2419153,1.5501862,3552.625995159149,1e-05

